Activation Transport Operators

The residual stream mediates communication between transformer decoder layers via linear reads and writes of non-linear computations. While sparse-dictionary learning-based methods locate features in the residual stream, and activation patching methods discover circuits within the model, the mechanism by which features flow through the residual stream remains understudied. Understanding this dynamic can better inform jailbreaking protections, enable early detection of model mistakes, and their correction. In this work, we propose Activation Transport Operators (ATO), linear maps from upstream to downstream residuals $k$ layers later, evaluated in feature space using downstream SAE decoder projections. We empirically demonstrate that these operators can determine whether a feature has been linearly transported from a previous layer or synthesised from non-linear layer computation. We develop the notion of transport efficiency, for which we provide an upper bound, and use it to estimate the size of the residual stream subspace that corresponds to linear transport. We empirically demonstrate the linear transport, report transport efficiency and the size of the residual stream's subspace involved in linear transport. This compute-light (no finetuning, <50 GPU-h) method offers practical tools for safety, debugging, and a clearer picture of where computation in LLMs behaves linearly.

==> plots_data/causal/aggregated_perplexity_js5.csv <==
k,baseline,intervention,ablation,zero,intervention_ci_lower,intervention_ci_upper,ablation_ci_lower,ablation_ci_upper
1,2.452660275697708,2.453088221549988,2.541408075888952,2.5385284352302553,2.4528589140614923,2.4533175290384834,2.533610573549712,2.549205578228192
2,2.452660275697708,2.4534862993160886,2.532940624554952,2.5385284352302553,2.4529675834955444,2.454005015136633,2.5290656954474744,2.53681555366243
3,2.452660275697708,2.453458047707876,2.5330132067203524,2.5385284352302553,2.4530478435236476,2.453868251892104,2.530624740534502,2.5354016729062026
4,2.452660275697708,2.45370760679245,2.5315615097681685,2.5385284352302553,2.452412708756379,2.455002504828521,2.5283169840364152,2.534806035499922
5,2.452660275697708,2.4542880513270693,2.5308147615194323,2.5385284352302553,2.4536011678702314,2.454974934783907,2.5287421263547505,2.532887396684114
6,2.452660275697708,2.4545538020133972,2.5358358653386435,2.5385284352302553,2.453812506616819,2.4552950974099756,2.5300919813699068,2.54157974930738
7,2.452660275697708,2.4556364184617996,2.533442961176237,2.5385284352302553,2.4541169965617238,2.4571558403618754,2.5260109032260183,2.5408750191264553
8,2.452660275697708,2.4565986611445747,2.5322857153415677,2.5385284352302553,2.4546360793989783,2.458561242890171,2.5257027976154443,2.538868633067691
9,2.452660275697708,2.458212095697721,2.530048290292422,2.5385284352302553,2.4560385215568195,2.4603856698386224,2.5239035757633794,2.5361930048214645
10,2.452660275697708,2.4593728540341058,2.537345574895541,2.5385284352302553,2.4566675676643728,2.4620781404038388,2.532790489031478,2.5419006607596044


==> plots_data/histograms/r2_layer_0_k_10_r2_lat.csv <==
value
0.1390419380815886
0.8333097177615767
0.8261624871368527
0.0
0.0
0.24211818978436805
0.9764480023427348
0.9655940065239328
0.926133729869489
0.6487449395275933
0.9858247021783357
-0.7673764392263633
0.9672752646699393
0.0
-0.7202659905145679
0.3946930386832668
0.7033011488991809
0.6691583791771656
0.9708636516095663
0.35000347404425947
0.8296956741272884
0.33700123939879334
-0.4676266816384589
0.7564343197327201
0.1551188706696478
0.6123544837620346
0.6936573348744256
0.8155713081371473
0.0
-0.9259769612330366
-0.17291059783749274
0.34351822352100114
0.6639799444860888
-0.6815840023016246
0.23795768206483325
-0.1298256037397263
0.8385209047538215
0.0745871439833774
0.9144002710759818
0.1812904577462391
0.11114131424776152
-0.5979794103337146
0.6828501101692646
0.9572669524377313
0.5193631481836536
0.41581910615328843
0.8121718172553534
0.883465880201162
-0.8089266129358608
-0.2838274506617924
0.5866461543434993
0.7426546195165655
0.7900407619495022
0.9815440881513753
0.0
-0.9801308897187027
0.46603353222188915
0.17277828757734737
0.9474194995781773
0.9383588949918455
0.862432248182391
0.27093754240091006
-0.47531747863185125
0.4825958440095447
0.0
0.907235637957376
0.7756222820490344
0.3399640945052984
0.7090214351054729
0.9358713198117287
0.9711754888347648
0.760924143314458
0.6607905652720765
0.0
0.974273720711843
0.7552502849140252
-0.9206615167333458
0.10590466522648079
0.8460490908501588
0.9711345958747077
-0.2029151865848875
0.9843534597542529
0.09832185544712568
-0.7866987009600537
0.41543820479891724
0.7021879442801799
-0.8384445839297621
0.6905175109522466
0.8679552860522464
0.818220347414292
0.8776892994509534
0.2775230141070977
0.2634691493945148
0.8767155099945657
-0.32244287058713983
-0.5598366622775712
-0.3530247974161185
-0.05406085614850564
0.4317781750785177
0.7603580116354233
0.0
0.6831183324131835
0.1955196299829568
0.2725734722621247
-0.7166839816638937
0.09273976588198485
0.9317182923588302
0.8315167128563251
-0.8344029624009484
0.9237660256720543
0.9371880598787569
-0.40788171985043253
-0.07868447139165302
-0.8072647874471588
0.9645059568805022
-0.5577475883573331
-0.3080454557590637
0.0
0.7263122402386559
0.2914428288551073
0.3407240410069552
0.5512610582067315
0.11054667798948026
0.6105461488643582
-0.11427251839831376
0.3202905120973357
-0.39779807844794646
0.9688602221360568
0.6836110143674918
0.7540601061635094
-0.8733721466814153
-0.9270046406590564
0.5658276701742412
0.9348439851227834
0.8159726264183547
0.4351297159339559
0.8549379833423235
0.8628318654336575
0.9093991614554119
0.10165870478785144
0.5310126687664147
0.6484903876158556
0.9895487129342099
0.19935319610267033
0.4523194332357915
0.0
0.7397139813943628
0.8585562578485193
0.1095796973507921
0.8728401373227688
0.7817318329470431
-0.7137467076556201
0.7023396673670578
0.4208945142425521
-0.3930278805327305
0.4366471129503262
-0.7665651485524405
-0.17419928448736832
-0.44565494045112497
0.7341921370546622
0.90545976430672
0.2438344006679639
0.6372805835134479
0.6966239280458737
-0.9753741381312431
-0.2583270836655087
0.6445146719376569
0.7833765786798589
0.6221130641622499
-0.9504778611087357
0.6331829254928332
0.623901765649245
0.8797953884359915
0.7584217978407459
0.2972857926144965
0.46039250848324664
0.7014332756420036
-0.6795797212182091
0.8776803792156807
0.3029054463031585
0.8572846933059948
0.0
-0.47800815805154806
0.298884481674318
-0.6675793567345001
0.7358824452816115
-0.4241422187044266
0.8739368259178625
-0.047129068797191476
0.7497191463219928
0.8884426906675845
0.7823476023846567
0.9086160528003461
0.8383068744529991
-0.7508165291220616
0.8178350448783587
-0.8776015473347292
0.6674116556108243
0.867389267037503
0.9190298710729229
0.9139936822789847
-0.9531271485459529
0.7989980048655814
0.2034156102489153
0.4218294998637262
0.3913174729869696
-0.0001837835404405741
0.8635354693021468
0.636185065993571
0.4516796102983248
0.289302980292407
0.2153068851989689
0.7328310236309921
0.8484826899813585
0.756286879206259
-0.32174604735838286
-0.6935858107179036
0.5262004787669592
0.536875024393149
0.8336360796133025
0.8368578293960781
0.9612749328800098
0.19952324048717796
0.8230285629735876
0.6153100730809776
0.9373796298071086
0.6630607883471806
0.8156665124946135
0.24546381259024674
0.9926256554597673
0.46655463950112164
0.8076957055497883
0.4743411720117653
-0.022839165736426414
0.19114523097626834
0.47431381175696086
0.4184257607429267
0.9199906671013292
0.0
0.39282225920860625
0.9805383121994671
-0.17913807636318624
0.3018807551063992
-0.3994607263036458
0.6215339528362216
0.621843476131627
0.0
0.6058763585887595
0.9298061017185438
0.816707998307685
0.9960683443040073
0.5563844697865421
0.16249619122535341
0.6972371424559716
0.2897779120323849
0.24042024163753084
0.6075715445638045
-0.22497099202268012
0.6786302419332697
0.9717073760112738
-0.5440553487618056
0.9826896957901963
-0.9227844849104356
0.8995478329492775
0.08547568409244721
-0.4513572666379555
0.6694300739086576
0.770617956727981
0.4694307505459875
0.4036921210333284
-0.7280738201697086
0.6569663794961235
0.699850759892784
0.5347300765584664
0.5355132300831299
0.6743093635919106
-0.6816568068986784
0.8817011024634165
0.676632616473742
0.5664841710166099
-0.9379835933653407
0.6034726997284829
0.9451696166668426
0.745140874370276
0.9941859375369889
0.7200943479725657
0.9581160035603488
-0.5269915220333758
0.9536860270044089
-0.7732999341624021
-0.20289545328315572
0.29065485226544363
0.8269769558199175
0.8081092836933234
0.7052121249393184
0.27524336875041266
0.7392085724072681


==> plots_data/histograms/r2_layer_10_k_10_r2_lat.csv <==
value
0.688158856085203
0.5258223014283292
-0.5210375292828384
0.04063555364896421
0.5242960824038511
-0.059297098978340346
-0.9447714984295423
0.752904007704926
0.858972755470796
0.8027932907557254
0.9357946625153278
-0.5826337741263703
-0.3314057885057362
-0.11930324009785176
-0.3038149608555669
-0.5349709067631805
-0.5908490307452197
-0.6539971105809572
-0.8467706469915925
-0.7432392641845431
-0.5322743384559576
-0.27213099222278014
-0.11125868665737015
-0.4578976320047772
0.972978977209954
-0.2492631844672224
-0.43305717672462274
-0.13311683483842707
0.6654644678361928
-0.7702423571104995
-0.0063543329259456716
-0.5592960913877703
0.6529337068670622
-0.9135153880785094
0.7281510707215983
0.05606626642048951
0.16532720073829665
-0.9002489697256073
0.4921896391215629
-0.9145360572947487
0.13617693769969963
-0.9541248685366792
0.4196923041193833
-0.5954434579168129
-0.5246357531321157
-0.14453493672204676
0.3340930768920416
-0.6498599883291596
-0.26062274556912746
-0.8422171928792281
-0.7195516624241702
0.5997583919708016
-0.8633568060585988
-0.05520194443244697
-0.26789335216933874
-0.7164145158803601
-0.795973175516971
-0.20663091292053015
-0.4353993934386493
-0.9444160883397277
0.1686277055586557
-0.24079373895530054
0.29085454250503295
-0.7079993728806258
-0.9905993913497961
-0.9969914016065164
-0.9521210126581618
0.9981110164139625
-0.2442853980850448
0.5037141206972018
0.19198678518238477
-0.31035109655705306
-0.18560967477103474
-0.6422843940286607
-0.6394799749861175
0.3339909619875321
-0.763883244660293
-0.952337978745613
0.5547543820587757
-0.48770654658400336
0.771137075278451
-0.3973499540041394
-0.86890394227191
-0.9061098567352133
-0.6228425075392747
0.95889049744728
0.38381673522504733
0.5587427499618072
0.3824950880370609
0.20886172900052558
0.4364798401647586
0.10028542290991849
-0.4180149447281103
0.21915166008059073
-0.5113093574859815
0.6317057827515069
0.5455762079479991
-0.6006259108646446
0.2679972734715904
-0.7904697613052842
0.5116517567490664
0.07335811622553956
-0.12347938438989403
0.9777010210097192
0.42702645690682817
-0.6252047794514253
-0.5657932622848725
0.0939179734895812
-0.02896333218915803
0.07179530339448825
0.7701488858266514
0.5867943005875451
-0.6166439374049109
-0.8204119169828663
0.7680641415137246
-0.9243843336668871
-0.3135614370693207
-0.9942249597412225
0.6233877409236346
-0.11408081141127635
0.7569311634402559
0.14097186723987087
0.2616287413077487
-0.6311053946708436
-0.2500747904114602
-0.15680393705901485
-0.5083871569402258
-0.7928754341286264
-0.4696612032252583
-0.8846604608436801
-0.579208361043728
-0.3614900391162268
-0.8473676725098047
-0.5311745130840326
0.1383059548665032
-0.25824012822951725
0.6031135276927049
-0.7973113614028875
-0.37158962451048616
0.590774704417164
0.7545090103280185
0.9371031903143742
-0.46882709382375465
0.36998008504245317
-0.6354614487803574
-0.6163456518812773
-0.5219146112373905
-0.6558364894123185
0.1119591206397732
-0.5897832771814406
-0.12422285455204252
0.21708137771535452
-0.5805528890948046
-0.019758302610514145
0.7952093772930948
0.18614523908389458
-0.8622118231669822
-0.8784909949004829
-0.03666718419002524
0.529155621988273
0.6867914850835579
-0.9702233886929612
-0.9421023832575179
0.42587000484896465
-0.852750035427021
0.16605430798931198
-0.9928192170288865
-0.08401433583411722
-0.8052553521869943
-0.23219382233733366
-0.7060851062413829
0.9270493925643576
-0.8461210868319349
-0.9681714485379758
0.575973990337882
-0.6914541617098908
-0.00940345766532169
0.5688225860832095
0.0956350575331093
-0.037388006750285196
0.10882958241225615
0.6897742411423878
0.7313460813862105
-0.08254005839291834
-0.1646369610941878
0.4689853272756388
-0.5837249220815899
-0.4539319874865366
-0.22497499903440432
-0.5915296474263452
-0.8434606181691227
-0.4303493322941696
0.2204459625591183
-0.8324012742133786
-0.5792509114929478
0.1970349155214406
-0.6916217578256312
0.017193275683993203
-0.797645642605294
-0.5038763066237297
-0.7851011536472416
-0.11174299943571131
-0.7750094720808143
0.6685608618872985
-0.4507070508189688
-0.4955126751538803
0.5548450079227822
0.6901101085611896
-0.2938406268346787
-0.9179868589583513
-0.7888694557659923
-0.6971558087216403
-0.7661870565132374
0.47128077723491246
0.7370423121872657
-0.347593720610047
-0.8106892095544607
0.13402474784561147
-0.6949899674570521
-0.4723646839768161
-0.5067936508767215
0.0653293074538549
-0.9674232759227004
-0.7352617593610571
-0.9613767056821143
-0.0927201832773723
-0.3062548510161238
0.12397488241832622
-0.8746350759164045
-0.22970893629687117
-0.04238593811649016
-0.7479055999416788
-0.9823782493909303
0.11987357030743051
0.5352086654617509
0.9290157316911126
-0.9566704515994078
0.019824994899442783
-0.07609140225629107
0.8831990441337132
-0.05387891644058529
0.8278506117030312
-0.9006907188806939
-0.41344156327777193
0.4759607304527761
-0.719026001397632
0.31518100155993345
-0.9629832853298623
-0.4319066049031357
-0.08457134767297525
-0.5554664146366679
-0.5372367324817864
0.5517269578041284
-0.3102690757296378
0.520703663554597
0.816713496828807
-0.5683369332871755
-0.18763094775468447
0.5603780228218418
0.43376301838147235
0.5397525268798787
0.20806573087117963
0.9729971917497858
-0.8429486642832058
-0.07557827187353472
-0.01423599505323403
0.7054904684523523
-0.3362931081709346
-0.27043553653799135
0.24671975337796248
-0.037026627493643716
0.18164704950457178
-0.0044579594529865485
0.08399383963272544
0.7254882341415775
-0.8870746445238069
0.408907809656172
0.7066385800640779
0.8261231618974366
-0.3454325383550112
0.920734028999514
-0.7137836220890441
-0.11001490335778352
-0.9504686526875452
-0.9054758949035904
-0.6359116449358655
0.8800673042371543
0.1586446430395949
-0.8353481807517518
-0.9690247265611269
0.18868236793205206
-0.827949751109267
0.7783604574077708
-0.9719271883550937
0.016885778456431466
-0.8110413948682764
-0.39648848945468007
0.6140357822316487
-0.5590178785275037
-0.961407752589708
-0.3338330147576287
0.23033870417847746
-0.00847496814263593
0.797161864371218
-0.8718637423573279
-0.7491886465477915
-0.14260521645380986
0.45181161081936405
-0.5563623963789457
-0.8135200651203984
-0.44505885653493804
0.3902957741938129
0.05939544458208368
-0.8212392381274538
-0.4480129082481219
0.04393799717275426
0.841641757059477
-0.09952031892577096
-0.6308795679894195
0.9198234347710833
-0.8236865837941787
0.6956562886871259
-0.4814882037581525
-0.3287015131592106
-0.6631933496829387
-0.20616832532706608
0.14052587410232542
-0.7168597107827348
-0.9811796206230832
0.46690412415523763
-0.24075445582584143
0.6365193156366149
-0.6923515763177064
0.9223978851729575
-0.2297184057961017
-0.12688032154802165
0.24032471936517175
0.05285720406275729
-0.5686537618378287
-0.8395663703991976
-0.7741664115371882
0.3061471563395083
-0.3309286796833799
0.5761746047617045
-0.979819570561093
0.7335817609919157
-0.6100620740504992
-0.020766789827191046
0.7173470326019948
0.39695344335532634
-0.2179366372094087
-0.9059734006764804
0.3779889332057591
0.4076077573579574
-0.5944942915243048
0.20250556848798296
-0.22424748653311366
-0.6788055460228497
-0.9392731523436648
0.7832503446190595
-0.4229675226601364
-0.0073781409222171135
-0.7081621460538425
0.7233761082856089
-0.14931969889796726
-0.08873668127505963
-0.030511437925335505
-0.750912670601908
0.5391717088758188
-0.5276744957728516
0.4978538637882729
0.021868953825688653
-0.7052445017853204
0.23246681813604475
-0.6991526346160728
0.2814608945076379
-0.452910478450433
0.5806689877002857
0.6413839438024118
-0.7013073802557599
-0.5188793085535714
-0.30456518931668497
-0.8638794872831206
-0.6890261772067816
-0.490445700057041
-0.8885286215559483
-0.5378317370985624
-0.6670696510077938
-0.08364064719050157
0.6061604987639257
-0.7047204435879775
0.9625185808207107
-0.9417934099834067
-0.9230788157309548
-0.11798515483528993
-0.17046138926701748
-0.8067128262453946
0.49993290443538474
0.39589569497288357
0.35941467425481755
0.0005985152640547442
-0.2674630713629609
0.9774964560129352
0.07466783351779671
0.5870419239431623
0.21659082497379767
0.47114803767145585
0.62078237622155
-0.40177685635736715
-0.34024520708078043
-0.11670694541351345
0.0019139023144147949
0.9175312612084422
-0.31173724371627376
-0.7597506280991222
-0.035003419002256564
-0.49681682253914894
0.9178466931032252
0.31397724543425376
0.1497226418220825
-0.6795585807733016
0.6006891485136432
0.7147803523317324
-0.6676959232800284
-0.0019443241146066548
0.38125139766539695
-0.2743999606880494
-0.5443080730200291
-0.9302868731316116
-0.8708647424280969
-0.24188861994258382
-0.8074935207214531
-0.11418012000872158
-0.6469551245091243
-0.5138584122661709
-0.940872384455629
0.14602373183405193
-0.6103224346368188
-0.48387709895599396
0.9474875167090725
-0.6121104172259322
-0.2179762043369724
-0.8370633338279032
0.28873674417614015


==> plots_data/histograms/r2_layer_13_k_7_r2_lat.csv <==
value
0.7432477182683662
0.7411536023225967
-0.11268938554680585
0.4523242368252439
0.6539240095611676
0.17120878159763753
-0.6280528045718978
-0.6388967839632842
0.8577238805874159
-0.9180647592749365
-0.6855242587204633
0.9190328588181209
0.8860163052793366
0.9473378749704003
-0.30498154236149344
0.07330135939468674
0.24471924157771696
0.02634814461620716
-0.27627556605487547
-0.13264209495065504
-0.3327057337944659
-0.8631158241927459
-0.9016404735201151
-0.49619090225569384
-0.25349062243897746
-0.6011928100440913
-0.28094781157843696
0.1618169332796261
0.22609453061415397
-0.08231139957787859
-0.9738436655956653
-0.4904555245533533
-0.7991294375693154
-0.5660718988931672
0.9815758462570905
-0.1504977644599712
-0.3077471494482391
0.16904830016038452
-0.8910818564970175
0.6728688021886984
-0.6833274495247288
-0.9426367599555985
-0.8844584129128346
-0.4576598528923257
-0.9781728782506718
0.22073387721163307
-0.41805033699296534
0.7027320631311902
-0.6820156115678209
-0.36572272038111286
0.8441512523396576
0.49912759766818204
-0.9121911624962304
-0.9452010953215377
0.3339118465926664
-0.8161931863075444
0.6587968475705843
-0.4806093406337879
-0.5934837975009226
-0.7807276946398638
0.30673153887547056
-0.530216876945498
0.5131966866309452
-0.19208747552712602
-0.8450959038442847
-0.17081013682589274
-0.8808878806195752
0.3399990402696734
0.4704575365728304
-0.03609319086829044
-0.7031009164554658
-0.8386483932920523
-0.09490796169756588
-0.5886478322353301
-0.1844313961569357
0.7340814819218946
-0.4727631233853
0.20387490594228286
-0.0044019745667451815
-0.3018075953160013
-0.6349715752513179
0.08690920257759316
-0.28177300224457213
-0.5615238132092175
0.24714843444902845
-0.15421359885310348
-0.6385850906794579
0.3870998730025923
-0.6036646886105987
-0.7102895444969946
-0.959353387469629
-0.5483839565838804
0.9990457454688867
0.03640686029356732
0.620791177972776
0.5180363039824687
-0.9959722590348179
-0.0842253903497705
0.026744004821220635
-0.10858653352292413
-0.4110673133166285
0.5108633435960259
-0.9553942679869629
-0.42730361761240054
-0.6237147706681425
0.626405837947901
-0.05973918876286621
0.7929272300958992
-0.5591998407500123
-0.12270341202545887
-0.7240827730198351
-0.3037785481269426
-0.551028049441652
-0.8745195775149706
-0.3735172405723808
-0.7500678127427243
0.9632207452289369
0.5690289272028659
0.6589701189288635
-0.8813038896100482
0.5502643023644751
0.39737636964954237
0.4823118587222557
0.2431447898561151
-0.14583439007119559
0.38276441101200864
-0.2725197591070645
0.680404580332761
0.7605609372711477
-0.2673400532675385
0.3774960780982811
-0.5985640211943621
0.6428999815329434
-0.5226360268148498
0.25830987954991935
0.018600519691650996
0.9857236865552814
0.5013803524280727
-0.7861679478433881
-0.17949643072078159
-0.206515420782045
0.4034601755416346
0.0808419985380735
0.21397723832483684
0.8310906619635174
0.6245898505706812
-0.251244044213331
-0.43399917032959334
0.8093509323510898
-0.3189567520349519
0.059658863817050434
-0.8365226839470781
-0.8537187694718866
-0.8165799455169154
-0.5972748454591021
0.694283731646103
-0.67133367504875
-0.9696549869920388
-0.9092471702427309
-0.12340078489204909
0.777260237453101
-0.6605377406695883
-0.8927145124317359
-0.8506123027252157
0.2817214326754741
0.3715134668768818
-0.47614402508197706
0.06501908857673544
-0.8782254553601851
0.04202346209052088
-0.32724946056417137
-0.8301990334043667
-0.2933884424868629
-0.9327376128965723
0.013841728609940818
-0.5415130358098716
-0.42220302956779676
0.10193668014814239
-0.37706511122060693
-0.1931887906678158
0.23077294181187968
-0.08901431093528434
0.668767979795442
-0.8868707053140119
-0.878021197997094
-0.4248130717743652
-0.07195794514999143
-0.9583035861208085
0.6339115458500604
0.7122725152276231
-0.9484739833598781
0.9635490178093237
-0.5317295819465713
-0.06046122404869214
0.495888301211599
-0.5799925420756789
-0.3601143661862434
-0.9284955707670866
-0.45577060282202986
-0.3195990669880069
0.3121746574445351
-0.9313036426490182
-0.5191275895565459
0.12730433169216027
0.16617453333736687
-0.7476696807721248
-0.20525294575105368
0.24390914347560777
0.8077452221869459
0.33071920395035537
-0.4098227672469259
-0.5870296316302259
0.18817619128702867
0.6568665761065813
-0.599112167850429
0.7062302706690153
-0.46336099324861535
-0.578261868917598
-0.8088044505149055
0.525534049277514
-0.46160546241056877
0.411693741966524
-0.7238852729289076
0.07020161550058601
-0.5414559936299315
-0.04945897579619407
-0.7792108806912665
-0.7996730319486467
-0.16190726117126975
0.9435033594968548
-0.4935750308808029
-0.8001354237008509
0.6527951522762798
-0.3342977941676122
0.19556094546393055
0.6899700276297154
0.21084563823047864
0.08721945037573275
0.27995102425311247
0.7886362936244193
0.7772727545484979
0.38635216033015707
0.16411439089277313
-0.990808523982371
0.4776154435668639
-0.39614615046696544
-0.7952148637100969
0.08305792336786588
-0.09351535789164211
-0.2782453225581658
-0.9841620601139369
-0.7064017098266338
-0.8371987415531454
-0.730870518145162
-0.20891363879369518
-0.9871805762140462
-0.9981893375128705
0.2874185579185331
-0.29562657855589025
-0.4896614524191374
0.44479493530927117
-0.36367155364155046
0.3085111114971246
-0.7425524444231355
-0.3337510420034768
-0.5350718475602401
0.3739199958007857
-0.5465943780047131
0.7029554732807037
-0.3781704344287087
-0.13928537297795973
0.573487943297343
0.7495874515008807
-0.9283316737073841
-0.6407669891043382
-0.014764995827505123
-0.4093152079488209
-0.5766608412509773
-0.5611086195316741
-0.44630285587566343
-0.780581277352371
0.5018938902449626
0.7803578055280935
-0.8185788013396302
-0.12164938895430888
-0.3891157997986736
-0.8301718438555488
-0.8604347472100102
0.3480857026437174
-0.30248824811019337
-0.05042976882708228
-0.40118977442460246
0.21412498155524073
-0.9163435926327774
-0.6303991742481272
-0.5192171837196258
-0.9609476743323955
-0.3856318372892391
-0.5695844137370625
-0.6369522468662958
-0.9536380357305279
-0.2613088496871636
-0.9078178214623982
0.017781349848469685
0.12334245969366164
0.36622009760851315
-0.596674590517329
-0.06161693270701729
0.31509707741822934
-0.39777072522452706
-0.7004657188335541
0.29731803027781645
-0.8887903983826302
0.6536302928466944
0.9475280580356557
-0.8555717524629469
0.22164437703414674
0.12013761553374236
0.928911273180525
0.20846734672181155
0.8661806593990078
-0.5575947227414959
-0.24421275283420552
-0.7282630873948075
0.6018624631806411
-0.6515815458028502
-0.4168492491424145
0.41484925763357583
-0.9224174012996891
-0.6561334272700503
-0.8091775051764354
-0.4278270917337246
0.045611124574504
0.07483564817580957
-0.40767996940218265
-0.47951255075107113
-0.5477164393973997
-0.8802862433861205
0.5606481673382026
-0.5461986354418824
-0.31582630350670704
0.5767222645249854
0.8584127693250043
-0.4072875221450396
-0.015331821400817125
0.6484283140291713
0.4995367863261926
0.5420014844919395
0.44695976605669985
0.9730115963107111
-0.820184064734583
0.39830085097195367
0.1558721717978251
0.706652036330158
-0.20119929877863707
-0.17532720652757638
0.2523494016860748
-0.8242734124970514
-0.8410861050674838
0.31436945801982696
-0.7686928239387478
0.258836334898638
0.15325911553918192
0.3673339142248767
0.7777630371288933
-0.48896130408447425
-0.882715262003682
0.4075885385014101
-0.8583967884344694
0.7385343710403841
0.8537058672893607
-0.9029917109925281
-0.15026819464425478
0.9623777574670394
-0.9579479273595086
-0.8107353097930525
-0.6329314658053791
0.05470886496769911
-0.7160610856146823
-0.5279195043068743
-0.37825896738251563
0.885880700213232
0.35085201336030425
-0.8512461891180929
-0.6087086028998632
0.4237408402920666
-0.49983394182168595
0.8168771252645795
-0.48161505316019904
0.15476758563557957
-0.30246160369125463
-0.36783424329487757
0.7680154084255142
-0.0781020947180644
-0.6192138512026295
-0.11603053410380948
0.49354828729628986
0.12452879817761198
-0.8590955239908333
0.8905518197787853
-0.6537721134808148
-0.8869660729861026
-0.6302688514213819
0.1801354279794002
-0.8982450932464121
-0.9185399631972067
0.6205016518321962
-0.5342761183145694
-0.7852599780415539
-0.17108099523267328
0.602086102048309
0.14461466576084248
-0.7505893959631524
-0.40601532665529927
-0.8713762207936568
-0.1101252742781651
-0.9223939707129629
-0.7309002250334562
-0.0037751193969157715
0.902651426981408
0.12360442885596712
-0.37301280512198454
0.944979691272149
-0.9179651606073709
-0.6281820597013683
-0.9939257967664985
0.7665482958510814
-0.2538068461780527
-0.713629062263808
-0.22709989773084827
-0.8075517131446699
-0.1549675059475868
0.28809976011695326
-0.8953381583115807
-0.5708441624526024
-0.514603355014625
-0.7179328753050571
0.5103452620290427
-0.12844631962417186
0.807581914989222
-0.555915152084562
-0.8933667220496058
-0.9383030996569368
-0.8034258593877726
0.9276621406101887
-0.263525305261183
-0.6921674421591957
0.25675183222497877
0.4032194181158375
0.04424780296419584
-0.40486388339358115
-0.48317526655466425
-0.6519499316182265
0.5220662769952138
-0.11276692677687605
-0.8263211088799787
0.7127619535050906
-0.6295872276580994
0.8082511559761354
-0.20819414923087853
0.2652929873653347
-0.9543245937182452
0.7698510577835683
0.4922855562842273
0.11131680941328559
-0.8135265921879984
-0.8765834560526506
0.5423626045114409
0.5401766257364259
-0.2231792017357619
0.39547455093004313
-0.8345130750839902
0.03635627194824265
-0.4845562105889387
-0.669743035094716
-0.7441011753228719
0.8790763607314411
0.005999430997701172
0.14695772218951442
-0.29576643296175553
-0.78855835903888
-0.6573727078343625
-0.9094733675265021
0.7718878993378617
0.0739390071253655
-0.8193460418161382
-0.0209639095677574
-0.7125961778530299
-0.9568993128627614
0.1540006377240043
-0.505369734648911
-0.508154395816433
0.6098634868587944
-0.9804915844469853
-0.7938665987953821
-0.3221210093603286
-0.5887875819273198
0.5161426621121119
0.21687532854766423
-0.8710118075111541
-0.47305621220462757
0.3260392833273882
-0.6968979307150664
0.48335629001114955
-0.4335490705368559
-0.6627197951078345
-0.6215888176182056
0.6526486156055173
0.6883055959162957
-0.11852607202800058
-0.22425762797786586
0.14584685444233314
-0.4639916910911219
-0.5528268670922132
-0.5526940291072306
-0.1668999051453821
-0.901374814836593
-0.8267796472537214
-0.24723632838608878
-0.79321257176693
-0.18824507534391532
0.019020948444822827
0.6875161617020078
-0.566840315084099
0.9742907636600736
-0.44515613578690805
-0.8166561813880537
0.019386524449948372
-0.73755586272286
0.07132450490193865
-0.5102725666405137
0.5938421936243721
0.4040620172162084
0.549684610921007
0.17759686101959493
-0.001969056094941468
-0.7435744958591102
0.9812656096719781
0.46949781226948517
0.622867837892377
0.4697880503775478
0.574245251307422
0.7851263508865909
-0.0980353620735559
-0.8390615871496012
-0.5116670796847063
-0.9799762575243725
-0.05883581495680934
0.13547921387082906
0.23465001104109562
0.930916079854073
-0.7352249142007585
-0.13012365580519392
-0.5445833658861616
0.07553384209221214
-0.050163353991369064
0.9364608644973224
0.5056956302014735
0.2590891470029415
-0.5879609628106832
-0.4922241334453563
0.6037655241354416
-0.9342965648550268
0.7677628607275852
-0.47030648855383506
0.3588191406497053
0.5072819214117918
0.00011857023790240451
-0.39623845561858095
-0.5469876299992293
-0.46522093445912116
0.347091496533799
-0.2784046754145826
-0.015346918545305677
-0.4229617355930382
-0.17667572830141842
-0.6245667881960664
0.08660966069209708
-0.2805705444953652
-0.8121571697190026
-0.44889130394992893
0.9596700673381964
-0.6810872667798216
-0.513110134023087
-0.1064222273266715
-0.7450628544117095
0.3408240033378661
-0.9617210102838354


==> plots_data/histograms/r2_layer_16_k_4_r2_lat.csv <==
value
0.8478325192068711
0.8170041703563956
0.2782739930732795
0.7263931794666681
0.8033890429962297
0.643889651707465
-0.0820264979143066
0.4475006029474925
0.9125670490305398
-0.39229445404352714
-0.0585017057311219
-0.09081229995432505
0.05036534061762388
0.9682591077841142
0.9466149165324236
-0.46099905385371076
0.980898113904933
0.2639394242876898
0.5423449484595817
-0.31566548986816123
0.6071982178223383
0.40523835795865426
0.5092571087031295
0.521325397986216
0.4755493386615145
-0.24198342845733634
-0.44586507420299415
-0.19574197040703512
0.0261374069398298
0.36828545593623263
0.23371960003087178
0.18305976822872472
0.6761894776803756
0.5633168131449777
0.38801331458935295
-0.11437176342148891
0.460103504826205
-0.10353304518154793
-0.12616934679032532
0.9902988077582577
0.35444190010261767
0.16403679729378473
0.6269884351769559
-0.17131647080237533
0.7003849814593863
0.38013203197795975
-0.193026250677518
-0.4552064449928017
-0.2690066321121989
0.11889960722261272
-0.2678461854007903
0.5588527671160868
-0.01370746113234933
-0.646013939308526
0.8293502094171267
-0.03862429343388141
-0.2121840049054362
-0.5329488115106469
0.42289679439126593
0.9104660743338661
-0.28607760895120493
0.8081814425980762
-0.27262746926634907
-0.056863935524626985
-0.2230094288770852
0.6306669860721443
-0.5203412920296278
-0.3589052346327304
-0.4299545344767908
0.8282175185468025
0.17428698314266533
0.19770085227862977
-0.3061537232773981
-0.23270379365114335
-0.0737773380148723
0.553528441797243
0.12864312383712395
0.7764241372418189
0.1472862509932008
-0.1247058450730767
0.35334354933386214
-0.073590403091089
-0.3880254461336923
-0.4449322724876892
0.5864534100051857
0.6705729872880772
0.439589145856494
-0.035357623001722516
0.16346698603880527
0.174867550227496
-0.6145459763268379
-0.361868247680768
-0.15567581691340182
0.4539837969764464
0.8449254795621187
0.2739447597001561
0.6353905914767686
0.3520726894125784
0.18076994551544268
0.02910260578063162
0.5723287544166062
0.15086769960521007
0.09430312579159861
0.581109973096218
0.11056851170024429
-0.40878748719760516
0.12776345714740867
0.6039358113495443
-0.40550773723039457
-0.08089863789338692
-0.04482969899322553
-0.03961046004037461
0.9995651647126191
0.471528847845039
0.7450229266713594
0.7138654080108056
-0.0005720061854641578
0.3121450495749918
-0.264373476239566
-0.14301292521426268
-0.5077896705379326
0.4774806565906953
-0.3211444329520019
0.5834906748810209
0.1250171840146751
0.9376513720277113
-0.006772517101225395
0.0781460614078594
0.2496481877968214
-0.19776279516548967
0.20077874770670934
0.7962984405663885
0.42545732176958884
0.8947506625432731
0.30394434737553466
0.408448545480803
0.047533141911799914
0.4128897700736117
0.01816606701559731
-0.1844963805871327
0.2564276287065753
0.1224392175788257
0.976168290705773
0.7957016995477617
0.8290433388289524
0.08416767062390462
-0.26183416922773284
0.7113999999916523
0.6584967149141822
0.6133142690454308
0.5032808526388448
0.28731374478687
0.7206838667033946
-0.8597205037423878
-0.45334058951423106
-0.6944719420971504
-0.03269173755450128
0.15086241220475816
0.7878331307067337
0.9565690119931524
-0.3055385064820608
0.2971767375142659
0.589989952861151
-0.1786926986910491
-0.23490263625014363
-0.43956454843318626
0.7772873226665715
0.39025220223072055
0.5019265348200651
0.20234029630259742
-0.31141441011039084
0.996732949066432
0.699503359536336
-0.029117234434979045
0.3829817436322096
0.030111127645280455
0.39961604487406244
-0.9802138974178474
0.7135025598083731
0.590087953835142
0.510418336048369
0.8984125787656129
-0.6731003671191294
-0.25723155977831036
0.7362638455228103
0.29224533235754946
0.1650620564332408
0.8906324378462714
0.3534969281028276
0.5618907728014613
-0.43884510464384197
0.03713981609875294
-0.6362894393892442
0.18711372454805064
-0.32858256730708946
0.32779934757007445
0.8364032948338924
-0.10488312939265332
-0.8193787755922985
-0.4054173965741801
-0.6949598305739457
-0.48743125534285525
-0.5746595290513197
0.09006171660105411
-0.0017300071585473198
-0.873811855726004
0.10713646728680659
-0.6096378149451356
0.8574150980864332
-0.13400762537057176
-0.01332560731280319
-0.6966423797424355
0.03106774518953237
0.2312835738528235
0.5840936161235102
0.5225018248220402
0.0197261694714842
-0.16520258509370134
0.5279394494409262
-0.36616394796411167
-0.43846601409689967
-0.11234575196715757
0.413244516260017
0.10414489965771712
-0.8073927457101813
0.06339403824607914
0.3652230223568018
-0.11133077648653877
0.5395102122565303
0.15663493792071082
0.05037772532328566
-0.1819136077560397
0.5518578821186967
-0.7447278909388051
0.04852327331354156
0.3517654144159268
0.44688506856050214
0.2716862430332516
0.7563752832278681
-0.2520107703155192
-0.09464356775013405
-0.012840206002895593
0.24454819669898564
0.3451662376728367
-0.41979654128579846
0.7888605591087852
0.9087938702489037
-0.5165214444669928
-0.20180229956533724
0.9888035708777095
0.0698717774598302
0.4432634583133519
0.7355066972363941
-0.3876050153685975
0.11996030063746121
-0.08320495709805531
-0.9715070744493792
-0.2677449002945522
0.583262635014024
-0.28516012909034805
0.25804802050884734
0.5988363973899795
0.07992390879235989
-0.480518894878887
-0.011598444999423752
0.5891423717340079
0.44102351049324884
-0.3056187955092191
-0.032894543837152845
0.4556371019735459
-0.3257777556162451
0.5322915315697052
0.8456367125072959
0.6030982459525552
-0.09866210907373407
-0.11833510437135653
0.2999384343863287
-0.046895642774763546
0.5129373218303726
0.8399541945367888
0.23917054076458888
0.9202346583737367
0.24797310402330786
0.1793346094694589
-0.10891430741631325
0.7284040541121315
0.1551551049665576
0.6303627849781328
-0.08508025834026944
-0.26062453026602195
0.4116220476257939
0.009251509164822536
0.3388352874307756
-0.035641630510897304
-0.39476086735859806
0.34109036989022457
0.9718887382753969
0.2748987066350145
-0.330246819739592
0.8133816597272505
0.27283841770963446
0.5187277877935221
0.8291593553002793
0.5000145258956614
0.3898320415135391
0.5357650172017371
-0.8309402263214614
0.9344777326680846
-0.20219019636048818
-0.14205074953036845
0.8606726528123849
0.4198778592882999
-0.5780836689626725
0.5911480955450037
-0.08486069272064056
0.7524096327484587
-0.41014226312124324
0.1381963975980781
-0.19075794283784142
0.7854308185237397
-0.16838644283363258
-0.5503097298170583
0.25452932234776526
0.36313485769851306
-0.07113806058828653
-0.036271918690273575
-0.09372502904784508
0.03530631941744233
-0.015032834336472511
-0.8070986526439932
-0.43063926715130396
0.42126466472864155
-0.18917937970378618
0.024387452949855448
-0.2646795138631266
0.7007419614950703
-0.4496183764293933
0.2709017930897397
-0.03926976278696204
0.2191216835645522
-0.7473812152757762
0.7482529133537514
-0.8512703132999269
0.27297844502773905
0.6415240390529111
-0.10954840523013032
-0.08605941098640058
0.036805030821778995
0.7685800545271133
-0.0891558283247631
0.8968494439727791
0.08817982887270925
0.4173953076051684
0.8823248789117935
-0.8958835052513414
-0.6367753576502411
0.8428267169509776
-0.15031800493299463
0.22174822279444972
-0.684313276675536
0.39502373054300577
0.1588259811775783
-0.7825908433742088
-0.149569740371561
-0.2808139263596954
-0.038844026528072506
0.251385891073751
-0.08799111436598639
-0.6159856906550074
0.7100782572154412
0.850359038014451
-0.3376504713708932
0.012398170977847123
-0.908899026791578
0.25358031122757585
0.036322119808722575
0.061312287526073206
-0.17859404789942257
-0.7950190656675376
0.7248262233986227
-0.32378850471221376
-0.6467546468888317
0.34943496969301424
0.47458530745984495
-0.5720250899867045
0.1402857138591418
0.5537766891439289
-0.5365595931324842
0.03682537109835815
0.1288802536790572
-0.1452628340494564
0.2747635124677953
0.16747058026711248
-0.034869379143871004
-0.1383088282836451
-0.21342456738959226
-0.23596958053238049
0.5318928917900221
-0.06514856732305496
0.4458740715408607
0.48199688711831856
0.627868852881134
0.16464871298133643
0.24601502222995397
-0.5817279110580946
0.6405442375670086
0.07117215396686238
0.06647703514511949
-0.4832123916289439
0.6049194244603225
-0.2560585848412644
-0.9171669443829089
-0.5051635098027376
0.8434910201676297
0.9794855959454626
-0.5519325575661287
-0.2524202740309307
0.6331817740124228
0.5196253138315913
0.9845519107086946
0.6335310309594249
0.971961169228782
-0.2257501782084943
-0.051237045961593175
0.13029891213760825
0.32490438993022264
0.13429566780492486
-0.33382563577079627
0.18374412028222598
0.787280508889214
-0.9302273520527387
-0.9859819374431518
0.0605559958947709
0.13979213563375292
0.5791905179836951
-0.2452582677056825
-0.22339281398336297
0.01996409351862316
0.04804840584122794
-0.17937525769106188
-0.9423689476039718
-0.40797468023476235
-0.5995207193931742
0.2205345651600773
-0.838222234870851
0.6341910426968359
0.5817821236860226
0.3953844894681926
0.11933563331120411
0.17452598866985902
-0.35975926556188864
-0.24122631018076524
0.876387164505173
0.23838036926085104
0.27939193852900024
0.7460237488403434
0.9527751741226714
-0.1769695556559876
0.13958260527543154
-0.31198343326210964
0.3773885335891869
0.8472824514065664
0.6880453923839573
0.7798441142467386
-0.9938389186339105
-0.7037757644400899
0.8021224172030109
0.9910070492768613
-0.0405336705949475
0.8355040093873627
0.7111176480665272
0.7644183917307901
0.3080901147466216
-0.0737493691925406
0.4864518468676867
-0.006713054835881582
0.05469023473311152
0.5984068350287755
-0.5170262622578885
-0.5822505758351606
0.4671790100200406
-0.575519773198548
0.428674670094367
0.6961682408454313
0.8592366286875408
0.2733860268220073
-0.35387538974030175
0.003232105639161431
0.764342977656684
-0.05121091176699211
0.8746725563113974
0.9585809019864144
0.07999677715234388
0.4047135000163956
-0.12088192532241337
0.9909569557428405
-0.385807912787143
-0.21182357489985937
-0.13713997577070303
0.5224844335687554
-0.21393258543702487
0.040825986692386795
0.19373712561691014
0.9610054187598336
0.637071278127239
-0.07728142466403765
0.40278771716599837
-0.4531676542957137
0.7199252463186594
-0.3557384342508727
0.10391187222874454
0.9043816779683987
-0.3678798456700221
0.19535988832375584
0.333679866006129
0.48506022357861867
0.2608457802063625
0.8745183372784856
0.40122802379244116
0.003335609173994669
0.34292179113511057
0.7891588957689414
-0.3651642039006511
0.41168471574301213
0.2102625288873874
0.9650115152146862
0.46738520842086917
-0.13988440910557198
0.012890789777061595
0.5811853048740925
0.03927951849532596
-0.27860932712179776
0.8279302013740876
-0.3748326291377344
-0.5282203596164021
0.3450483224376948
0.77950780076363
-0.4117829995546938
0.43439031667646977
-0.09917704955011786
0.33738839411630217
-0.05812672749384218
0.3857819457573525
-0.3077831434138343
-0.13793819043655953
0.4661327396139294
0.9590153065928564
-0.36942984893517883
0.5038528081117419
0.18669433591160778
0.9824288050145441
-0.5147129553281338
-0.09306769614946941
-0.28372963465988477
0.8797660194854019
0.5004490538596589
-0.8167683428564039
0.06975243649778562
0.20541948553647937
-0.6609522573555591
-0.16553704804081049
0.4086939514951117
0.5620093057848892
-0.3548765538296035
0.03369699117221037
0.0342988786105054
-0.34333141287305513
0.1587309141145311
0.7017905871034402
0.23294255050697155
0.9129067562661787
-0.8106810712702444
-0.7993644938809821
-0.9110473818912239
0.17971037307401805
-0.5373312977047242
0.4679028540058221
-0.12549552776648443
-0.4072606116400639
-0.42985636152620654
0.9592498163445466
0.16993671710578961
-0.5278491268148038
0.17800383305658785
0.5551041476147892
0.6138882673294134
0.451435209572687
0.04708461287164134
0.26963736886493717
-0.47015339592652183
-0.40070021610950946
-0.3600058607645269
0.13829025539642414
0.7360570610211206
0.3592279276600244
0.29266018901229507
0.9041790357520901
0.046285131626376264
0.9004175106983711
0.35438717117159835
0.5942643822799893
-0.23811839054729766
0.858744316056913
0.6665244188032122
0.5371591807260317
-0.30764037096251284
0.23174088975209683
0.7999911163479672
0.7497085465939435
0.6959152184697343
0.6655215714514682
-0.33322727750895575
0.5319032930934058
0.2030655092191409
-0.6564852930849061
0.10850134177508375
0.09147254635744628
0.9515384013261281
0.42886424601193995
0.5007344771151685
0.28849018513028934
0.025541277694364317
0.2720716714514382
0.0013247888093158577
-0.49967348545132806
0.385331386504733
-0.8782129992624903
0.9053782535278849
-0.31351015335400323
0.4515052817919666
0.35682806338273043
-0.0026795488381212706
0.46255576536646104
0.03055912082602741
-0.268094493195038
0.4346621668132251
0.13471819203170132
0.26192129469474024
-0.7402479721068611
0.7364150089378809
-0.392048600506651
-0.23748089054249166
0.11859382619189851
-0.5279310945725313
-0.0003810807544679662
0.01728321779489883
0.5729073358692937
0.5911039007400851
-0.26479852843789575
-0.6981506120488679
0.18753619032666724
-0.4765637245127565
-0.06715479834018945
0.6015733029923682
0.36961686091921264
0.8699475061219089
-0.24268702189373492
-0.22447262152046044
0.11501205498885547
-0.07109827160831195
0.02383579420015136
-0.0427499131934137
0.7806156079726569
0.7647785604043271
0.5429533547154998
-0.4150740900074532
-0.7853508863507237
-0.5636421085654686
0.4748950778532015
0.6252248601675661
0.3172870178303868
0.49147811714097844
0.08989065084397896
0.43010697674213894
0.1298421843193377
-0.6538976837184829
-0.38338222341413175
-0.29986402896695763
0.41769768694031284
-0.25137116560190975
0.034217719098013744
0.4383082511592008
-0.6134170717974898
-0.2771939076875778
0.2697152250684157
0.8277536134300386
-0.17573382972944707
-0.7625187261974105
0.9753075096178093
0.2808056530534204
-0.22870463675324393
0.4346281546784363
0.01476125089710889
0.47014086266710453
0.19782399669655126
0.7391651035280471
-0.011418415572991725
0.7424039147205197
0.7291838231718311
-0.4495596856880708
-0.07649797563567118
0.5692988188002404
0.5212110736156008
0.13613351392698492
0.9970419184689423
0.7972232806861508
-0.40935887532768755
0.7482907872181541
0.750143678418388
0.8153209847004289
0.8731107825582879
0.4599991657977113
-0.09900119264881169
-0.6935563644886478
0.36776937576904134
-0.1720941993659042
0.4291255854848218
0.6480981474586576
0.5535695364977933
0.9715154972420681
-0.1353849236765996
0.18653896101855316
-0.7964778210252821
-0.8909627886200255
-0.11550740571373908
0.4488398243338938
0.49610546213173534
-0.4408678244384654
-0.1429942965092963
-0.9641005529241504
0.9762839123439976
0.8969177472791483
-0.6910402035269783
0.5320565503549205
-0.46915765621504235
-0.037331987167816605
0.1432088621673312
-0.42135491176670414
0.7421666815959431
-0.20192359834187168
0.8300554971965418
0.1855115709401074
0.7306252026989761
0.740356181392543
0.4532693287350483
0.0705784537343741
0.2319638413067585
0.02948103871005603
0.5117729842116814
0.05934256576363872
0.47763779124630035
-0.6166792718276706
0.007133926037880767
0.3760349058839
0.11322745539349588
-0.4065745224365267
0.5984003116536847
0.2503455950121779
-0.3115067277349286
-0.040783351571917814
-0.39516209597036767
0.9865614576728452
0.0037875326711844792
0.47836581763177055
0.5154164957690746
-0.06820744403303025
0.6363264618812776
-0.1046735997047521


==> plots_data/histograms/r2_layer_19_k_1_r2_lat.csv <==
value
0.4721559975152819
0.9491765332652737
0.9311923740900852
0.9140913926920202
0.929637860370579
0.9628882683607597
0.9588917898537199
0.9378135724979039
0.9771831790605612
0.9749997129676583
0.776145909078673
0.6772611486030625
0.9069534385144774
0.9751674055088357
0.9922611084713764
0.9858739314040076
0.4775402456354757
0.9993566501301628
0.9869594543405722
0.925230272063505
0.8669668822958474
0.9902522361101531
0.9162135171060923
0.9893971462595974
0.98970200400273
0.9794778773757906
0.9679414290177882
0.7878023179455913
0.9164743341299635
0.7406235923301733
0.9223004146308511
0.9877886091688808
0.9904615843008466
0.9680752253762914
0.7961683726044096
0.9801272125979017
0.904790538942481
0.9469662434717447
0.8914602586830361
0.9530097035586632
0.998657673699057
0.8327272645262156
0.8368320458525449
0.9622948268083669
0.9624329166356552
0.9569316995561478
0.8827620594897683
0.9512397075171289
0.7327095226600508
0.8167013637565134
0.9509657234689666
0.7108935923454143
0.7104971392274906
0.8923075057031291
0.9251317434299768
0.9742254076747838
0.7943316544387992
0.8431409716231539
0.859751247206632
0.9748512168147131
0.9256583578138621
0.9968610172395579
0.9497825927245372
0.9713797533431842
0.6781875809768205
0.9621220725957732
0.8612985317284483
0.9461572455719739
0.36033758134804506
0.7946031514561185
0.9320463566671033
0.9879828557159782
0.9860773027266683
0.883197305185687
0.8812200185014172
0.4745313341846116
0.8249068943676233
0.9926859599125422
0.8689861773920821
0.9926730840859656
0.7543164663082983
0.9487272316360981
0.8809306460073555
0.7693832003016942
0.5421539614093542
0.9445243052975267
0.9147002638120061
0.9158110669358788
0.861419136569504
0.9639981004054932
0.9574279680577464
0.8021792659832488
0.6073857675529706
0.7846515693237868
0.481690696891682
0.9760551312128359
0.9503627886785069
0.9743354101991636
0.9289984294634355
0.5639744921527676
0.9664532997277507
0.8856105102356248
0.9466036670368486
0.919255536307972
0.8556222466057601
0.9451971870460449
0.9068853907108333
0.43294702752301906
0.640074843642952
0.9550186399699209
0.4263050633747566
0.8609561968901674
0.983359325864887
0.4803850589023524
0.9328375346453217
0.5708059407336119
0.672401022296125
0.9998513179547964
0.8967056734132599
0.9715383699620417
0.9553701143415289
0.9706477029775172
0.9703361210208798
0.9002360538627951
0.9160850236956459
0.9110868415198746
0.9767907579770954
0.9386625892411737
0.966030141728146
0.8719115549729999
0.9987024508665809
0.8758169147092436
0.8708649189351046
0.7531075691031384
0.7524096445109784
0.8165725614003898
0.9904898200698611
0.7121507061466543
0.9083548945095168
0.9712537648629314
0.9361191673164199
0.8660632277286135
0.9503865906554859
0.9692603292690745
0.8910492381275674
0.8205717747506716
0.9231321056114464
0.9558863031601015
0.9907757130400194
0.9609149946548149
0.9597446650056884
0.9483310138542681
0.9224433616036785
0.978688303908013
0.9888778621133518
0.8858384849026453
0.8562497500864984
0.6397109205023335
0.9744658891529931
0.26927397924640417
0.4718170693518502
0.508982828999802
0.8894621584279664
0.836606226379427
0.9876316193116446
0.9144596733037315
0.9949979407192024
0.7665694979070339
0.9716482066637437
0.9625909960221855
0.4693824417823187
0.9090098194944514
0.7772629612487565
0.9841673138090828
0.9659391870808449
0.7121965445342942
0.9809882711702843
0.9503281307269204
0.7184862624704484
0.9988431313973395
0.9908413102843331
0.8260306446798762
0.9079643829280538
0.9745736796109787
0.980659423832673
0.744788181566456
0.9522412527389601
0.9344644739633139
0.891745146481197
0.9711435208357442
0.724875637113233
0.952880134255987
0.8246105353545845
0.8645909275960613
0.9025468629809892
0.9700203671464059
0.9648696617471252
0.9018572899448996
0.6384326905572308
0.9663721888820023
0.924115594525849
0.8198825758396906
0.7708312712427854
0.9750696831574505
0.9934424263945968
0.7100988300696446
0.36035629567343375
0.7739057981911449
0.5788280014674102
0.6502455619777747
0.8222405939800388
0.8506759706838165
0.950695378718376
0.6034474103276546
0.3870134080838239
0.7937420990180175
0.9445294894403309
0.9301072422192758
0.709238440557497
0.6064336344400295
0.9215333459437882
0.8988714867777015
0.98741014835304
0.8495873037469189
0.8321290843443381
0.9592723665549076
0.8887257360287997
0.872552062287535
0.6453472793675394
0.7433026195936904
0.9786830102277714
0.9498268310900405
0.6390942987607678
0.9125983460538805
0.9212737137738892
0.9461153112494486
0.940437884861955
0.9672694331590781
0.639780858262635
0.973344719856293
0.9522688172189726
0.7827741554214351
0.9397690800925014
0.9553916640765044
0.9041128363711147
0.2536022601399872
0.8159360666771085
0.9513438923973303
0.9306371741326414
0.8365503113015446
0.7430109881831085
0.893175602834155
0.9388305693666664
0.7951822623558027
0.9612383977350889
0.47001818834990483
0.9972221654765138
0.9477022660784168
0.9224089560974592
0.9958251334079347
0.9767550763477036
0.9181827422059056
0.9360689506398886
0.7322226062735382
0.8768414741886474
0.7824582479731406
0.9577615024474855
0.46068011898087535
0.7001790339258291
0.9405966988229776
0.9108839346098451
0.9151293866784431
0.9620274977116375
0.8987419089579647
0.9354001773414986
0.3762361444279503
0.9792354579167172
0.9743979406314034
0.8510907131371253
0.7962695350275029
0.9371375360270581
0.9277093800490075
0.9834038996979146
0.9853065599266678
0.9089715179947099
0.8559250376901406
0.9528398238377782
0.9097793256579557
0.7278231978804016
0.9890116422247252
0.9824769570955725
0.8917238037657221
0.9889969152078031
0.9056190950595786
0.9324683775600027
0.9382537393030715
0.9346615205799996
0.9733428639108435
0.9391345713218703
0.9189742586762364
0.897808745812752
0.9265030218773055
0.9502837088360743
0.9449896369791259
0.9693940257167702
0.7356395534289575
0.876441215584095
0.9985888298282026
0.9611970629489129
0.8459737416258885
0.9898328070883835
0.9083083928546002
0.9817352743864147
0.9805212502423855
0.8866053721476951
0.9081463308772119
0.985919632514711
0.6266233395173482
0.9956171585019961
0.9476057145482184
0.8618335469265591
0.9881044956839927
0.966188979281034
0.9337241826908986
0.9786591361737048
0.7689463457126101
0.9926745994834835
0.9240088467463673
0.8374147800727145
0.6514575306119901
0.9821010843166965
0.9229098635335515
0.7386903823803949
0.7783840536121917
0.9077106327034319
0.8528501920425748
0.9253253292631942
0.9504641965454375
0.9090558672034132
0.6265251774384408
0.5861125559431803
0.9181337067263214
0.8969738076157568
0.8430195373530338
0.8890697669523954
0.9697368492439862
0.9509276501914586
0.942123771261721
0.8449112227637536
0.9267141638385079
0.855448073531634
0.9062878561208112
0.5666802191706208
0.9655893759246735
0.8957866362481783
0.9635704908369114
0.04621142899584474
0.5872054117546772
0.5718299262304827
0.9734059253810222
0.9483344061188549
0.8825167143253309
0.7869586538006015
0.9622918283089571
0.9531426723247185
0.7103971049149125
0.9811015545228405
0.9624396129657892
0.9351506709240092
0.9913671366313062
0.9364036246330012
0.6501871069383736
0.9847541878489372
0.6995844966438391
0.9465005063396351
0.8287911956171222
0.9830062313477742
0.9394883255754726
0.5951081186886238
0.6451567818475075
0.6112479437602563
0.8492256290374794
0.9646870235697814
0.8958826411070876
0.9643565528117032
0.9018591743789048
0.891767469560225
0.9866764882499185
0.9490387982548469
0.9392633980167441
0.8458626004778106
0.9230071269187711
0.9712355124176293
0.865663768975879
0.7691578409017863
0.9055699297830218
0.96663083032202
0.8826538875089055
0.7486202464960094
0.9386098850037916
0.9263933296778969
0.5720512187369544
0.950070189575992
0.9277467116315956
0.6034050983409035
0.8526306613611367
0.8661351319393118
0.8218063158448126
0.9770957866789667
0.8918106807530386
0.9521417908088036
0.9525079814600548
0.9238247404393244
0.9154781087322594
0.8334253869749308
0.8955266207382679
0.9124532984900094
0.9181089985922846
0.9533646885683926
0.928128995207374
0.982086405584171
0.9318888766940444
0.9716381145005518
0.9740343209497248
0.9157711878602791
0.6090094017760614
0.9857172080043808
0.8931750985680509
0.9166824958039279
0.8031756859941359
0.7310412706094633
0.986944826574044
0.9987067927154017
0.934403494903401
0.3433715346852856
0.7947950053296943
0.9466695522767923
0.9290188214112689
0.9990762276591936
0.9572765538982531
0.9978022810878024
0.9150066130212621
0.9344096181849798
0.9719060850357475
0.9849818716300351
0.9299299984401692
0.9139852166784332
0.9459733550107239
0.9728692485159304
0.9100332952156639
0.547246856175321
0.8853088811286778
0.9820893851073614
0.9073550111617578
0.851934503507135
0.8844522611760651
0.9580822849872558
0.9676361337882949
0.7419175786318574
0.30178449519697226
0.2109009577090285
0.8659133745876025
0.6133558572551094
0.9757638273564948
0.9070125969120483
0.8822452227134259
0.9646802673279655
0.9506433609004283
0.9750672717558043
0.8769723910348344
0.7464513948594986
0.7142272218937583
0.6373082355585011
0.9699541159923432
0.8583285016509506
0.970258681571776
0.992094296185375
0.9895203509667764
0.9144081164886771
0.9535825270256455
0.7493233070273195
0.934387269873143
0.955647210967284
0.9888526495196421
0.8812546896611804
0.9656446153846215
0.9266856547303725
0.8190936714174875
0.9760054092538896
0.9980192553299219
0.9463364652248996
0.9626146424773183
0.9458921900977532
0.9341435081583112
0.9837278348240921
0.7594493002540841
0.4629176667901439
0.9215021872749425
0.9507041003970722
0.9398357544232654
0.953207897702929
0.46286495412942674
0.7363014161233075
0.45274984456193157
0.9157832446116443
0.9041971809034798
0.8471853361098822
0.9772594305804437
0.9958398694358052
0.9759215097738313
0.8992549184493904
0.9459634457924835
0.9658439158106376
0.8989192872232102
0.9949648276569918
0.998730097792621
0.8790710980179873
0.9282326629845006
0.9632673545430118
0.9989722780582244
0.8139852516457562
0.9560035209906118
0.652926829828153
0.9028217179754141
0.9447305106964117
0.7774557271533687
0.9530758786483899
0.9997091510655571
0.9827074354142789
0.7416936584174195
0.6739175471795483
0.944379425825744
0.9248637702791351
0.9687545211052326
0.9730445135632912
0.9577672017442234
0.9897036197263265
0.947543818085303
0.8572294840519263
0.8061926650373834
0.9851422911631784
0.898529421108299
0.9636164680192524
0.9725689734836844
0.9239208061282922
0.9760979330450089
0.9425633314149692
0.7827920255078488
0.9114421330452818
0.8668642755171313
0.9951198532420218
0.95778612744355
0.9433297485633204
0.7521025312271664
0.8501800041865147
0.986583026010744
0.9416387449142056
0.8771834353302355
0.9967734589958515
0.5693880422378281
0.23989923614161301
0.9477344921633288
0.9363500450435402
0.8109419748282848
0.8197929782431547
0.8675584439432952
0.8485265193346204
0.9656934042545385
0.9497952306489996
0.8754609148058496
0.9449650048624219
0.8594548188660702
0.9923011244130471
0.9934117602042106
0.9160569433876752
0.9844862700073727
0.9808262255351288
0.9977416769562331
0.070945561360926
0.961062709511213
0.92601567814305
0.7166855164652091
0.9937638488315516
0.9231443782905886
0.5266720705068464
0.9272267430162389
0.7803025746808278
0.80079925769059
0.6796071623978686
0.699032451477459
0.986190936332489
0.9742693052414392
0.3489264711538359
0.8732471346972411
0.7993970902283759
0.8554669954983568
0.9432233684568061
0.9971055557047125
0.9124142393853077
0.985272045738496
0.8950910925812755
0.862405708556857
0.5660462616588959
0.783275692523258
0.6999455800191143
0.902644700121577
0.9616720636578594
0.6738066192880903
0.8456442237964268
0.6895054932106268
0.9924929273876718
0.8939289263553125
0.566636389646457
0.9673426790655058
0.9835029186680575
0.807907068788911
0.8985054251432777
0.9350704111956533
0.8878492557533714
0.8383784811042072
0.8575063188155034
0.7044101173455635
0.8965236537207046
0.9495488166887396
0.9811522273085314
0.9408927677080563
0.9616176480252657
0.955367775710687
0.9958115758952731
0.984277302223111
0.9307421465954175
0.7958610818900065
0.9963875823319673
0.9669289610157682
0.982339347974918
0.8725598319577031
0.9725680578291337
0.994361515196248
0.9718869983722508
0.9495141676099789
0.8333368631000656
0.981583572462839
0.6875508931014277
0.8743230510910829
0.8576411095719225
0.9569223213396889
0.14053599912185477
0.9066542612975774
0.9530552672565926
0.8080564049007943
0.9965401761845876
0.978508755512677
0.811357953394383
0.9492479810286153
0.9588788598151309
0.8440160476118872
0.9692094634599182
0.9528517111080751
0.9743989883920859
0.9159370644727469
0.9822613884309315
0.6945008499792232
0.9759964275289633
0.877985422175818
0.9693873003883858
0.9660918525163776
0.9588500489719418
0.7606539201532656
0.8493444314761601
0.16725116173085985
0.9688627279601314
0.8447587141802484
0.9572673187976899
0.9943432890302961
0.9142039312639594
0.9421538587435973
0.9512548540773204
0.5702886928041309
0.5629100868068442
0.8836026013599176
0.8189529093053586
0.8984775844426452
0.8273777408845299
0.9880597886896302
0.9755615630692499
0.9445110614603685
0.9514874353646627
0.9291755056774196
0.8847231720259516
0.5743343343905178
0.958426965352363
0.7563050938184354
0.9643408302389518
0.8428454997730335
0.9421600014586046
0.8724632321200274
0.5047204017655159
0.7237702149973799
0.8443917370524697
0.9707689899142042
0.9368052407165882
0.9919253461635497
0.9686539199557445
0.9121153776712236
0.819481409917467
0.7777022380872278
0.9490795437557282
0.8906212289681507
0.9688481461356725
0.9654937053916307
0.937937895653539
0.9807281161192443
0.9536237160725203
0.8333712151943451
0.9170215665998942
0.9349990088697787
0.9640121025775451
0.9809069028588433
0.9318712246336931
0.9705713318674924
0.9331548755909077
0.5870685181455427
0.6991037755748118
0.9869164866678918
0.9955026362337426
0.6817675368482494
0.8849268440151867
0.996237677945924
0.4342749897163549
0.9352562752606021
0.9490325443708874
0.8932394074063994
0.948480850198856
0.969134668996648
0.9644034157753826
0.06827621644245707
0.9818255111252016
0.8935067840355677
0.9614178822678214
0.9682105059238881
0.9176293056995763
0.7923017256736189
0.948035791889852
0.9653350054536041
0.7754714761343344
0.9996705082808935
0.9822737988101639
0.8862121339039806
0.9472116633699204
0.9849056406856174
0.9965651938777547
0.9959844698706763
0.9720398872245434
0.7779774463456972
0.9040391654432307
0.965757869299419
0.818628072426225
0.9381123960313577
0.9141991667396709
0.9802133547637814
0.9500433312267865
0.9940005916692077
0.823364129044621
0.9782438759663369
0.5912402443345428
0.775706672876495
0.6586473296809435
0.9465582175788405
0.9052827594862309
0.7184204210778056
0.8784549405554358
0.26894384581558495
0.9975681105505442
0.9909893110737295
0.8658932560931956
0.983581871996369
0.3599111103333016
0.9485501798075112
0.759031146499322
0.7811771797595496
0.6292425474050805
0.9420396705708525
0.9560840377076635
0.998080117213716
0.7701696937064648
0.9658616607589744
0.9476459990235693
0.9366796153897508
0.9572532902767334
0.9385986196044525
0.845716388915347
0.9797362687312057
0.777582407532631
0.8170510486473257
0.7171074612280137
0.9715467251477298
0.8782311066528102
0.9331085461696145
0.9452208838605454
0.9816268758064166
0.9735009642302089
0.8268601466728774
0.8697448476491976
0.8997404731750072
0.9956813001988772
0.963806575978691
0.8952246995412704
0.9433635866308996
0.777462562325597
0.9835726900798706
0.9285431975108374


==> plots_data/histograms/r2_layer_3_k_7_r2_lat.csv <==
value
-0.9061294670590987
0.5760611043934625
0.8916131812314526
0.9495164449324478
0.0
0.05588589225562124
0.0
0.8399578820344539
0.993631706034272
0.9915665968220309
0.9841055086563958
0.8998977252043108
0.9695099648720268
0.6115850174535431
0.9923533725222182
0.0
0.37117776815326886
-0.5692859629504028
0.6566227742221765
0.8098774531256677
0.8523905152137212
0.9928461399057017
0.704951803838753
-0.9330355908842536
0.3328049244003741
0.9502854786278113
0.5445474803491976
0.7039631023489918
0.8018051178319616
-0.6019528217646495
0.45106327289957215
0.8783436842919189
0.7880169611238971
0.8719142030538773
0.3876130091359631
-0.8748772735345967
0.0
0.5273700726546757
0.6307965213806725
0.6317322944650774
0.7334393124643774
0.42310322817471624
0.8491161831806253
0.5381797770090743
0.9204276462357736
0.7925442364299805
0.9802815325971349
0.5660974592536007
0.7848927133019309
-0.1131739395212743
-0.7818986476865908
0.925626885460396
-0.6506308545341151
-0.5258971961944519
0.9839361495663708
0.7900102132710017
0.7685241154249531
-0.17976664875212367
0.8757737114512789
0.964969969203304
-0.7607476150087258
-0.30301646277988836
-0.9941942281415554
0.07229058489912832
0.11803403120255573
0.7896066989891531
0.8817061257840644
-0.9476083457667666
-0.2303455631392748
0.9384950391468103
0.9812682394572573
0.0
-0.039616393113149684
0.7702741120419933
0.757940475345263
0.21633383944838047
0.9785000055631915
0.9822567495591538
0.9346095964407551
0.9083856706812582
0.36433911226455495
0.8179291689827719
0.0
-0.17043574270629813
0.9517440594998606
-0.3500639114095492
0.9182747817090273
0.6710879719688232
-0.6319592888997116
0.9414821178904798
0.9827903797365865
0.975194690754952
0.8828729007926102
0.28474234920957364
0.895677350587535
0.0
0.9903944999518381
0.8294447048023703
0.43182175146506374
0.4744396111887338
0.8831365585403947
0.9911208029318583
0.18771377225124208
-0.4428372783095058
-0.7772669895593352
-0.4088672086451248
0.14436007575862275
0.9950396821276712
-0.17441516273685242
0.6923768789618218
-0.26207513937619886
-0.5863149923220714
-0.5776012717274881
0.7546389937900859
0.9210337031034512
0.4284668232403256
0.07104302859734368
0.7572686234739866
0.14345248450278603
0.9593480416913943
0.04534875556191198
0.9287281777810288
0.9443843012490225
-0.5909569018864425
0.7800432689172463
0.733427677685839
0.9697432256520101
0.6274021836744041
0.09290150455487045
0.12565732073304037
0.8128819941254841
0.808689057938445
0.9642476970161998
-0.02360921490928125
-0.8167243558985995
-0.8054357640431042
0.0
-0.25042125621856903
0.8337377300614387
0.8983713708350611
0.41833989275673433
-0.3061602172304927
0.5575748275422209
0.04813108342104744
0.2785864532982719
0.9531807689480811
-0.9813261291218383
-0.8991575579991542
0.9382013575055503
-0.6687243898067681
0.9729489371853682
0.9821307138940019
0.6068107558140566
0.40534913016071694
-0.8099194713785676
0.664603894610991
0.9846990401739939
-0.6366485156062647
0.15317280310178605
0.27936638758610455
0.0
0.9403305125151152
0.7393629888973147
-0.6849121489136529
0.7685612839027156
-0.34794189836050093
0.8734037636862793
-0.1820878457846371
0.756518109865028
-0.11199974806743862
0.9035710484396143
0.6734486603376306
0.8456132975939459
0.34572636582821537
0.9837234664401829
0.8195135495281423
0.1297057785619029
0.9266828142864407
0.21866711740717337
0.4762604288415
-0.2860283136262265
0.8875495063166794
0.9565066462134922
0.8624081354542086
-0.7179471415745347
-0.9266342697187953
-0.9050861232835248
-0.980905721744268
-0.3615729539363146
-0.4942912081378392
-0.738830024187491
-0.5367155364211826
0.8946440552950579
0.9052255257529799
-0.1736065274974663
-0.7833553440877268
0.949673857305919
0.9729428690494123
0.7362472845140926
0.7488604632577793
-0.3325240910101568
-0.05815302318867688
-0.5558955354682047
0.8528137934270896
0.9991288274524319
0.812825651259497
0.6733359594245092
-0.40223452655710545
-0.20425659362907145
-0.32978509792679045
0.0
-0.30189802246122066
0.9606939719809586
-0.990594264388234
0.13973193603909684
0.98199565283339
0.6447801322632492
0.9491115624145201
0.9184521902234005
-0.1659780097049557
0.8391326330322628
0.6988568967744908
0.27343517081390367
0.6063735022185155
-0.0019938673028567777
-0.9357785691078551
0.07849052727731487
0.6744074016188362
-0.015940559716888902
0.2784043534730717
0.9169236398882443
0.9806516642094499
0.46532334513858253
0.9523226311807707
0.08984663583244379
0.08318012935053731
0.8726835252923277
0.13387155292189235
0.5826064207293329
0.930541838624919
0.8811845111808079
0.8545111615742224
0.07979641714699637
0.9185815171939704
0.9382013796062765
-0.32936871746219154
0.9595352824975396
0.912479172539528
0.42089628757406117
0.6428226747092782
-0.21696653869052618
-0.5666390838726796
0.8788763709626305
-0.3902741924926436
0.3455157416546144
0.8980511356443852
-0.29870790986045836
0.44273220009289294
-0.7533924882410166
0.9708397843714028
0.0
-0.5019219127786454
-0.08390016094787911
0.8965592765218828
0.06248705058214754
0.882627941823223
-0.02367435146584751
-0.7784675352469459
0.9585787913617927
-0.6709635905785396
0.5927074465757916
0.9010859148208665
0.49584303220401227
-0.9731088039202322
-0.15467844225448024
0.21095688839332938
0.9690632662501014
0.8565760063979547
0.9533324982529807
0.9591059951725086
0.11103018855026969
-0.9040564154882931
0.8501276735104821
0.49335423465402506
-0.04642967330277736
0.9368689580926449
-0.2699587270208841
0.9178773055085861
-0.7574575499219149
0.9303186833439787
0.9775494799530495
-0.22321221175432004
-0.9502843281693494
-0.6635781694488001
0.8480218904624333
0.5030183808932753
0.8977653025390069
0.7460576810855637
-0.022514728013070195
-0.14391577427789448
0.39503012242747637
-0.41095769460276355
0.9412331204242511
0.7276043163881095
0.8676944230830499
-0.2405681836578486
0.7968037246688963
-0.7412110662016953
0.8500442100447773
-0.7029151185024647
0.4311539262720794
0.9305264402266006
0.9753610837916039
-0.7146196228785087
0.9440328401272927
-0.07638160883554357
0.2673856315062658
-0.75657739878082
0.23799383451979972
0.7909752012331427
0.8288767354142544
0.9393074628570632
0.736116519322682
0.9522298528800155
0.9710482767678776
0.7262797354481643
-0.5381275885882897
-0.5978610959370714
0.9538934490083549
0.8693920939695343
0.9835212327022055
-0.8316126314201111
0.782192643958429
0.9146825213039047
0.06671237916027162
-0.7496829873869912
-0.23425366912918633
-0.845512382823761
0.500705622901775
0.7365223030456737
0.9964489246827622
0.8180501929523144
0.9008428916227789
0.7893533258556185
0.6335705302987021
-0.7252059504815263
-0.6442779385501709
0.44917679535661104
0.8164095033096981
-0.5498253629686378
-0.7346288725336529
0.5719359146638543
0.9735944055260313
-0.8094867706512785
0.0
0.1638041437889759
0.7250209489348456
0.16124906311510268
0.9931432908419475
0.6113428729758115
0.7366226303081924
-0.33939042548616527
0.1664447575927145
0.9290599538171428
0.8280660535269486
-0.8776421806065644
0.0
0.6681429244486552
-0.08893388888854181
-0.16798358430320226
0.45641802376205476
0.9803976195488283
0.8759772279113208
-0.5099674607275226
-0.3373568708643897
0.9978395975540401
0.8717298347441089
-0.3490252501625144
0.3574075131608877
0.8905123475670251
-0.4921533521437711
0.6041944910652733
-0.29917874356941043
-0.7662515212538579
0.7531547637103757
-0.672594014319543
0.6928628413448253
0.7309296136870399
-0.18652831593489938
0.9139737914842956
0.9902462622752198
0.053219160730421655
-0.6709171911345455
-0.49621507908146056
0.9833245128391392
0.2617926053264982
-0.12407785819310946
0.14850863748617482
0.9437051255121914
-0.9173071489448266
-0.733257028830328
0.29999033634583905
-0.9914840315217957
0.3078936913718452
0.7492612480258158
0.9651318732981784
-0.6195909524699348
0.9600000779510234
0.03436525384294109
0.710278741173832
-0.05912112751216436
0.9176783449433209
0.8901847103509445
-0.36561669282783815
-0.3783434924978202
-0.5760837304813027
0.6853390382593899
0.8858430784878952
0.7240538802097315
0.29342238130977405
0.9745080617955127
0.9050666899319032
0.6632882707726495
-0.09321676447009763
0.960878461663951
-0.04227514207127214
0.9664890659014478
0.8619066948507965
0.9987389787303808
0.7941958693424265
0.9847023834887079
0.15755129719115324
0.981589693585757
-0.8379706255642319
-0.5878486991051053
-0.8871695814074101
-0.43641460601330717
-0.10002841072056556
0.5023507647564802
0.5543322920706416
-0.8888951905454086
-0.5657781284958174
-0.9448088683586908
0.8772320321865534
0.9231524175735347
0.9368871525664362
-0.5681229228784883
-0.5421458852323107
0.7361410695699155
-0.17050363310496364
-0.4761007159116575
0.8700867227983081
-0.6311526945155883


==> plots_data/histograms/r2_layer_6_k_4_r2_lat.csv <==
value
0.5835343910684592
0.8457612580741894
0.9407743439283336
0.9734902680421911
0.0
0.7177009095419978
0.0
0.9759906264729447
0.9982206989368564
0.9812887153623489
0.9971086059046504
0.9849345589205182
0.968716433837351
-0.7448999937551308
0.9204732213797501
0.9997474913579655
0.0
0.9440032263373143
0.71671675111755
0.8403665784949541
0.9546447570327292
0.9705163163321224
0.9982825955839225
0.9370995087305564
0.23174292068212288
0.8158170405580394
0.9954169297421747
0.9221351545459502
0.9598591414727445
0.8640288554487382
0.04164826987864645
0.7555496113052145
0.890778219138018
0.9239472506717357
0.9723187977315609
-0.3606161460454438
0.773749341671286
0.11410804441539135
0.0
0.8737149905085159
0.8978876329137129
0.8393237689521287
0.8132181655747043
0.9008211128420792
0.9646551393960191
0.8617239612102341
-0.3088860409246892
0.9950654280075103
0.970302485155235
0.9815075968135621
0.8612758110833197
0.9561110598927892
0.38770369004722816
0.51711593989867
0.9874531929362478
-0.5260728482278201
0.3804804239979822
0.1137708779520904
0.9968189518305128
0.9325775255883273
0.9879627786200338
0.456919995246139
0.9268758689160336
0.9939786951774607
0.45704460337218145
0.5150611841521104
0.1853157059923457
0.6401167042658253
0.7704133385722438
0.9609823913705071
0.9822268958485402
0.43879343830214146
0.016753314539544095
-0.08634327797334418
0.9897798725975052
0.9823663292688313
0.0
-0.5895340062892864
0.5498862607717077
0.8199155698281126
0.9376619972273064
0.8300439682883495
0.9992247381404291
-0.06292049548193845
0.9904269668682998
0.9764178637090795
0.9749108107489861
-0.6172241143728072
0.1479877747128333
0.7872701807527183
0.9473551416901088
0.0
-0.17610016380050086
0.1249621407058914
0.5872370637923666
0.9792908328643544
0.2897456293066186
0.9930018227208853
0.9453665161910034
0.32297772439180883
0.28577189838005257
0.9964608090595106
0.9972778133219931
0.9858235136114543
0.9448109912331619
-0.2812906270969644
0.7799143438040216
0.9838554680051933
0.0
-0.2461225544435539
0.006683170178435005
0.9989468850379023
0.8903575657322857
0.8491752605276784
0.6739039231820317
0.9253493081764387
-0.7795482880371416
0.9977712441087468
-0.634906376682675
0.7316936407074977
0.552197837545445
-0.39839928146964865
0.23092911959593432
-0.5798017809641682
0.6767117564250122
0.5236171579891058
0.9993371069249033
0.6935411234027852
0.9115872296790417
0.4462634611683325
0.8477697838195088
0.5677926103723369
0.9340597377309784
-0.9383692456579087
0.9875687300710805
-0.738141138493307
0.8474893328856915
0.7819674704786801
0.8378935133959913
-0.5628868256924568
0.6530952579088931
0.9901175728305457
0.6499853192032511
0.9869073121703174
0.964729859669055
0.42464374429967666
-0.055777980309251296
-0.3161308545370709
0.9934596757113409
0.9216203251868276
-0.09305709562523656
0.9932483670177961
-0.6792698943589359
-0.41234503752377005
0.8989968144032834
-0.3373374597405252
0.43902501186694265
0.5972141537316515
0.974586535453935
-0.4998843815312646
0.9525242922819536
0.9938239934624159
0.6149363311070906
-0.5710560170904644
-0.10521263887304655
-0.1969994616022408
-0.3695329128328324
0.7769164932239336
0.0
0.38565004281252346
-0.7008534670725606
0.9668748683712943
0.985406949859959
-0.4208456560813174
0.7213460537804272
0.4821527100893772
0.8885341344726633
0.6563781480766783
0.8335156745683926
0.985919957952349
-0.43234251635443566
0.2978818914647994
0.43639344264889013
0.9919754322922357
-0.6101195996967057
-0.1898821156327073
0.9918976068375277
0.9929962277099375
0.8686927808865074
0.811453689894535
-0.14813692071807494
0.9769784498372382
0.9959136751019777
0.7917239898050812
0.6492654767447936
0.3818490878383607
0.0
0.9888981434527353
0.9431342127063094
0.32677896719855726
0.9325244852305303
0.34960108929660505
0.9489387591694702
0.6680275409659208
0.9545356853972666
0.7675718456863081
0.9316990737949267
0.9121371152568334
0.9725605132069312
0.5123941811321839
0.7980778383258113
0.9915383669008525
0.9243546698447952
0.7647036003965012
-0.4061678295171971
0.9648108598887031
-0.9776038976396555
0.6422642210239012
-0.36143765848590315
0.8616109978494789
-0.3213826582175443
0.6073801191768406
0.9601895239530492
-0.6582469921316876
0.9749707820472749
0.5708620506761978
0.9096759221409622
0.47454776478941296
-0.19936322222846914
-0.265505803356751
-0.3813007292987396
0.041633907388569646
0.10878758885501172
0.5191358839445895
0.10771925630474977
0.4566942396754652
0.7021750137941314
0.9677904781801029
0.9560293582524885
-0.002981797208559067
0.23259171159122904
0.9892340119616816
-0.47568699714300244
-0.3320704261550458
-0.7367054131460569
-0.9942021358205229
0.9962038912115176
0.932759703583637
0.8828232976362418
0.4572430887835762
0.45433733820208977
0.2768021893768926
0.15614100586012236
0.9801853275103847
0.9995513906836592
0.9707227935813364
-0.25709438609810764
0.8943707278191358
0.3904871485616723
0.5223508871282996
0.4366713584214854
0.0
0.37727432385682713
0.980996632089066
-0.8409651335386477
-0.08598425264179532
-0.09241103266988504
0.8705540981783856
0.9945477448122708
-0.3932274937680187
0.947628364850839
-0.015622718637942068
0.4656882364347147
-0.24941506000876523
0.9960125176332507
0.9766810338240414
0.6142395575598063
0.9300133676208469
0.8700347904224692
0.7361427193881527
0.7558236194253631
-0.7890616739805023
0.8456343808892376
-0.9200737648688453
0.09224083221409785
-0.39492222590853965
-0.5651056043033229
0.7546179388497806
-0.5305200662790797
0.9431288522976248
0.7680904615300459
0.8849892075345522
-0.1848702628308878
0.9914881157866194
0.998419107465253
0.6450188027230208
0.010877093665362492
0.9975332433791853
0.63890994333618
0.6056842694806157
0.971266722751808
0.6659584890576522
-0.07630539485059407
0.9348908761015221
0.9925527414980061
0.9597604470208637
0.9711799156908937
0.7687127248077192
0.9847076318146885
0.1792157126746594
-0.6504789239195905
0.9957429340374614
-0.08805600999009089
0.5733893272809022
0.9954727927832004
0.9921364326118663
0.7876006092032505
0.8555682860407278
0.3179951628019392
0.31386448851213367
-0.5062208271858879
0.977816370202324
0.42879561602481153
0.7145808193968973
0.946496591689285
-0.6162772070053109
0.5443414566075482
0.640520845598207
0.07034810891889665
0.2954196432612305
0.995612804837814
-0.4169797118837226
0.0
0.8233910290139651
0.5883760716338198
0.9792226444993357
-0.5729204606939029
0.434465882104602
0.974752644799233
-0.02792640970506799
-0.11666190786605157
0.44468918335867946
-0.25904752933483355
-0.11644885201110355
0.9973769463468609
0.3917971855618957
0.8427326776117053
-0.5970085825334934
0.9712858179817538
0.8870267487155985
-0.8994932183826361
0.04050439639612757
-0.21304146775187682
0.7604682373055394
0.8356321540007483
0.1982802243304107
0.9837017918585123
0.9323726246731567
0.9824816933002372
-0.9106272644023707
0.9940029048425413
0.1636318508414375
0.7224109936568979
-0.6641474976467514
0.09075692172247463
0.8973935909475492
-0.425978512287593
-0.01478366457748459
0.7957292571621473
-0.17073473105408765
0.3947641398955134
0.9921931145381951
0.44882509588678277
0.9881212647483035
0.584880829983168
0.9581592363983831
0.9961947793704226
0.3017858914618229
0.18074731603534722
0.3278477109133584
0.9011408061692358
0.7110886694793426
0.983934583522318
0.06343779952341766
0.9559559522485221
0.5937979409228504
0.5292355537028203
0.785397886567007
-0.1749967175725673
0.2683441408950391
0.9880836571583571
0.8414089727641539
0.9792232086789853
0.6116986393833552
-0.1934478567354334
0.938272619692073
-0.11200713530528605
0.09623336690293671
-0.33855101069369864
0.9767491083093286
0.09772042885613708
0.805751282627307
0.8802515587891037
-0.5643357101074027
0.9807676636615158
0.18817445863364735
-0.368676234388287
0.9986135380563715
0.08995117943485531
-0.7300685052793929
0.9838638833152797
0.4781549988387015
0.7725271019576186
-0.6474830357041725
0.23018508392720316
-0.09641630373745036
-0.09751532298793242
0.6910731131704876
0.959028225470771
0.964264380158858
-0.15681172218664718
0.9892757549316203
0.970560402006618
0.9867239183781457
0.9801173508946839
0.9349770803872176
0.24765591140187326
0.04814938814687553
0.26586363111933986
-0.12924598767402395
0.17296703852494266
0.991526791672819
0.9728634158387022
0.9942916479162304
0.025088372168304285
0.8646817695713569
0.9687142023436238
0.6584391066357036
0.3746226598657535
0.42712465671347377
0.11933098056759472
0.9603462363458879
-0.9740016931213424
0.9337535858364256
-0.0014987314849508326
0.9995411393421404
-0.3123699248916896
-0.19603332074663005
0.06062369900693687
-0.9296538974702957
0.10276905158336758
-0.19307818792590248
-0.8924383545523784
0.9156333259202113
0.1676361215697041
0.9764228626178391
0.8415527712191178
0.45363458004724777
0.9132193660256097
-0.0679562219935439
-0.1649334547455783
0.9113194471232934
0.9544926476630651
-0.4811911920271763
0.3261580937837094
0.3075145337752685
-0.06963520785544719
0.7425186127646928
0.9943114330899737
-0.2378522558588163
-0.6750033908922779
0.0
0.8320345990473732
-0.4475914328775208
0.901484720378328
0.7097206285371298
0.9991685692509653
0.9006108053627955
0.02820372421434325
-0.4109532131302063
-0.10121167901099581
0.9349836668951115
-0.26916074158345826
0.3734755285460828
0.626530716099339
0.9921335487973649
-0.35475140337138855
0.9799681857401232
-0.5155996726892376
-0.523312345693536
0.1405782390489868
0.0
0.7654132726004543
0.5096815812570845
0.5344624279869477
0.9015630413808394
-0.38060598735834517
0.9977809713592278
0.9630508555663839
0.31926366236444936
0.5842219045296566
0.9996085068650354
0.9763078316038836
0.42512705321666744
0.6024518104639667
0.9940197161117494
0.30822374196881086
0.8889577152286328
-0.7726443694094185
0.5215282502060608
-0.22375412129974537
-0.22247692188463764
0.9571324955813897
0.19097172257348194
-0.9897767346268767
-0.351271920683633
0.8428164621752297
0.8835356929403548
-0.7770683175327062
-0.8833915156982253
0.5313613145185164
-0.1823651444362966
0.9806769588180856
0.23717360005848243
0.9991585407130131
0.4783785399331342
0.278828072639133
0.5338791239970563
0.987814740766424
0.705631414043085
0.599488535311551
0.7905579581237265
0.9830041953117885
0.26458843724924674
0.16088527379586648
-0.17639621753744383
0.555575667174238
0.09333157385013358
0.6084567040164846
-0.6638264649649981
-0.5352861971384777
0.9031357151767645
0.9955475968897471
-0.05542302029372759
0.9933978562060106
0.7783859609482364
-0.916186746305486
0.923536702835138
0.6576829444428214
0.9923326709474616
0.9710639451836733
0.6186360799753422
0.31103323297747854
0.23391888953452755
-0.6668245354350137
0.23311245601974107
0.9613387384802293
0.9956212078746437
-0.3308673233335755
0.8046513393493568
0.7783039389758829
0.994211922933498
0.9752794479158045
0.845468681784323
0.49704815227194166
0.9900547569164692
0.531524031301869
0.974267728215653
0.956885036553908
-0.30573637033548806
0.9991577645614559
0.8998186425431833
0.9915531521211375
0.005371760476287513
-0.15280247129548497
-0.45293527636346353
-0.22649529465761353
0.8743592647083256
0.9955833143911522
0.3282266556717788
0.2841493958371789
0.10383929266611325
-0.4598953873741636
0.3968273775473543
0.14794169174401883
0.5849423426153582
0.8422984481838889
-0.5044965007705124
0.8596289022192326
-0.5224822211644498
0.2197153561481313
0.056582704101182824
-0.4593791522253361
0.019519911580047178
0.9667637590195524
0.9709916867659262
0.9871754982540086
0.7832516271474855
0.28270121614944854
0.9366841603881144
0.5875232931149293
0.672257515061611
0.9735968567361104
0.5611899040736964
0.1945054780675105


==> plots_data/histograms/r2_layer_9_k_1_r2_lat.csv <==
value
0.9945253304933959
0.9681597107179963
0.9971836542347283
0.9932768654191407
0.0
0.9523600424415088
0.0
0.9965271096246149
0.9999542147138929
0.9960806174273416
0.9994362600477676
0.9968969140414632
-0.0869432820899938
0.9976763611507167
0.9308842610899051
0.9824660131471762
0.9999998252763317
0.0
0.9853582094454706
-0.7706839015878286
0.9680685635714201
0.9632830020252529
0.9957092198757371
0.9953371554846608
0.9996979878487698
0.9932409220318495
0.5328568071743816
0.9820411973400449
0.9990167052581067
0.9829917344061767
0.991793373142806
0.9536750562071964
0.9548428052956499
0.98665556949716
0.9845751387033563
0.9793955823828709
0.9940800461188501
0.11853118087563785
0.9655244574939478
0.9538379932108764
0.0
0.982712676241528
0.9791515474681824
0.9712156529633924
0.996758661052538
0.9871508467926146
0.9967306816919895
0.9767669441938138
0.7480999135112203
0.99919384262776
0.25877086352439627
0.9963783814098067
0.9908575434345963
0.8729863643227598
0.979423314931396
0.9940258422071944
0.9227695796471322
0.982845124271332
0.9990703288218308
0.5306664757750663
0.8437402937826185
0.9529606511325505
0.9990237580217337
0.9952077492187491
0.9955491743678734
0.9095279751792289
0.976338343271801
0.9977679301064558
0.9526056283278197
0.9181317843627446
0.8071690970337644
0.9769370843667428
0.9371737539921075
0.9918657325026354
0.9881966263614789
0.956745575079135
0.8500367778726847
0.6259124763244723
0.9747870278334898
0.998506149844722
0.9927609358791626
0.0
0.49487795360368214
0.9699224977919233
0.9822995211564349
0.9949476969797698
0.963141790745919
0.9998372050671217
0.8877144092082722
0.9986492269099637
0.9959419001338725
0.995198102289179
0.713119764802709
0.916317521359756
0.9764438960186261
0.9876009401042967
0.11138370220253224
0.0
0.6385344096418477
0.8542276729403753
0.9538841702315456
0.2949702900745318
0.9994919884324999
0.9813119557046472
0.9990295391065591
0.9811279378460402
0.9673140134338327
0.02663897584204744
0.9165730790659874
0.999048178327577
0.9994339926575393
0.9976914800999551
0.9882625137026946
0.7697410347409089
0.39324199955145855
0.4949741826181302
0.9015311662853475
0.8848854230591937
0.9540661883619156
0.9961803044821905
0.7029003854525533
0.0
0.8475580213229883
0.8832913622919353
0.9998618346310096
0.9888843536597995
0.9547507652420605
0.9942582239414715
0.9820764834757418
0.48002928738234973
0.9993731515174531
0.8045775719356153
0.9392222457206101
0.9480377155684053
0.6553737853147488
0.813506583040835
0.9300018405238859
0.9715651944720727
0.9774240493517368
0.9999110556198392
0.9154211283619657
-0.674793603964132
0.9831987996017497
0.9880465588418329
0.9696817358592483
0.9361042192050064
0.6439056702133215
0.9964105765451313
0.723684709042103
0.998150378645728
0.8630048558857487
-0.40414098825657985
0.9865915350299475
0.9767376723295654
0.9168429274314878
0.820773046434982
0.6515160972784021
0.9724146564691913
0.9981088787665344
0.8572727254126792
0.998316739043035
0.9954166451106016
0.9794584706129723
0.14557309904306526
0.9469289681955217
0.6111336564017833
0.99836965656748
0.9543498528549184
0.9912298505728929
0.9236930327636454
0.9990700721177296
0.9339265239116766
0.5873777876497953
0.9901564991442344
0.5863916479466074
0.8491363129165013
0.962824430115605
0.9959759848193099
0.902739348187186
0.9909774779623403
0.39587796139270104
0.9980378003511191
0.8684483589855907
0.7272917574756702
0.9542560053886113
0.8417618693522411
0.810222445510602
0.8764976028984782
0.0
0.7974908184706906
0.9579246286707008
0.653836733018816
0.9844025181883571
0.9975408509275124
0.06854170666753578
0.9735457988588495
0.8846420854739538
0.9839344973053005
0.9772360731652189
0.9815601895103618
0.9970521633727759
0.9210543723689633
0.782500476307405
0.9178170785120061
0.9988212821747988
-0.3383068251566519
0.9181604252409208
0.36463005202164944
0.9985430865517525
0.9990467916722262
0.9752444653124974
0.9655477095826175
0.5574324840073127
0.9962366936923914
0.9991607590376168
0.9947882880631015
-0.3234234573507302
0.9206700465949185
0.9763952548937811
0.0
0.9989257771132313
0.9919772679543312
0.7374927673121767
0.9852468970588368
0.9457482428029309
0.9884411118288178
0.9743203418513647
0.9886064362122695
0.9079114236706208
0.9871502564210143
0.9827118694477689
0.9957178326849434
0.9505198909229956
0.9817344536328595
0.9988550032517782
0.9872987350635062
0.8580826416986984
0.946926218887435
0.9969802830483595
0.402768236998191
0.9160502531971099
0.9002079374249393
0.9845213751532818
0.8445264481059753
0.9637231959777943
0.991343595159315
0.7624837830062425
0.9926546927640449
0.9325584797834351
0.9715085599317391
0.8744144453599365
0.7848228815836871
0.9413273573342623
0.854310427001891
0.5068628608130128
0.9351767790696459
0.9065645659232194
0.9744891282555921
0.8923558259000185
0.9218320209843782
0.9984455074747317
0.9903001076855652
0.8862824933106339
0.9065151539234595
0.9976021842368927
0.7154001712183546
-0.2722258611192192
0.5293819281048027
0.26544836468336974
0.9041354696998645
0.472476153631295
0.998618910063517
0.9787136666525135
0.9910288599812301
0.9661665294172974
0.9705322602145247
0.9521113309754905
0.581611968315737
0.9952145288633693
0.36377028076116724
0.9991706961613182
0.9955160587646702
0.5854825307163429
0.9875496900190963
0.924726395708273
0.9744169227862848
0.9175343408610008
0.0
0.8321168538189281
0.9975293435929392
0.48499440105072555
0.876032043930562
0.966207092792165
0.981031662783034
0.4776900095347225
0.9989462679647243
0.7426960445695692
0.9942461870274966
0.6685058009512231
0.8689866866665451
0.73261647430404
0.9286043469386323
0.9980181169751777
0.503039270787202
0.9921142431307991
0.6827744942925889
0.9409466627496968
0.9980034772359002
0.9755171284474071
0.9710292067971175
0.8246777859197583
-0.10484105311690328
0.48558749351747665
0.38350366039314887
0.9914555591590853
0.5580940815249531
0.4947796319955493
0.9350172044920548
0.6440175563287263
0.9150762944826816
0.48897039087234306
0.8484900063091341
0.5362912402822962
0.9829076921911786
0.9788762295970357
0.9801088761213822
0.7765100088995054
0.9990536425998123
0.9995720755029971
0.9898647757541185
0.544549862072047
0.8501952783176648
0.999102334858449
0.937220287360492
0.9779911021552592
0.9960307117997873
0.8844064602785926
-0.32612313855773367
0.7896753910171006
0.9903080683688792
-0.2161569253126241
0.9992352088945355
0.9921769589944339
0.9949524825183039
0.9722230465079286
0.996604884644142
0.8006454308899225
0.83778247893581
0.9990533560125318
0.9018106288134021
0.9740306682178821
0.9992505936820751
0.998281153613513
0.9837832538613245
0.958405369555782
0.975302097875274
0.9179946811787373
0.6683434757167723
0.28232522803894344
-0.02460687152529606
0.9949595790718737
0.86794246614999
0.9825593829825363
0.975140276991038
0.664127583613448
0.7495016531392744
0.9269362103513643
0.9800238681883273
0.9379028509258095
0.8025900771997607
0.6784688301152537
0.998263019974097
0.6320090977232375
0.0
0.9247116436540671
0.9527116851917622
0.9963708567996926
0.6136143049891052
0.9345396808071171
0.9934774034036572
0.8997502742377128
0.7302049833226392
0.7025388680807435
0.9149485357478636
0.9290033460494114
0.9991427163304799
-0.4003848904599061
0.9589703465503753
0.9813712936226818
0.711688908514343
-0.17866095679994065
0.9957835105340656
0.9745236245961125
0.47129616254847073
0.9745855543263178
0.7319941876676499
0.9654905613162212
0.9757302650811586
0.8409851653132274
0.9976527830514786
0.9545722810093812
0.9988597290233295
-0.011587207360193696
0.9990344715481753
0.866100498339281
0.9872771689066079
0.5305961759451969
0.9336316081261167
0.9969591399474154
0.9310948008224309
0.947215889345088
-0.1611997418492519
0.9854062210496007
0.5732744420447045
0.8525255092355363
0.9281083788632178
0.9987308096483695
0.8937221010794804
-0.6070105907589118
0.9980469476351511
0.9373301794523694
0.9871354114217357
0.9992174196835244
0.800939349932946
0.9041927246959554
0.9549857745577381
0.9931353111669096
0.9889268120451647
0.9976889385838239
0.7765113358456921
0.9915335462512547
0.9278403658297624
0.886016067154316
0.9254341340533789
0.6345110782934718
-0.00815295034672503
0.9624446889790662
0.9965944804655998
0.9053161819516299
0.2749388618745643
0.9963688001372684
0.9578904213642088
0.7611159893797746
0.9915468529064592
0.4315678128089925
0.9638327793869702
0.9466524695674685
0.9963775240256623
0.8336129770301662
0.81367690579059
0.9133280927926308
0.9768375014728226
0.7150480522335236
0.9954135678915752
0.5686833707492553
0.7338944988390781
0.9997127034189781
0.89668909881361
0.8392899524523163
0.9958739750366071
0.9443461741398392
0.9858705168638189
0.7006007587802736
0.9291500446186903
0.5705842409508018
0.9156702046884335
0.9609361302022548
0.8549599931108431
0.9961276195022999
0.994453744850665
0.5160726871466561
0.9983586045320905
0.9950245584682744
0.998928461650209
0.9984830478252099
0.9859294823715933
0.8558077286075378
0.7543169030100015
0.9641385907973484
0.9211099761769158
0.9689388938422941
0.9989754098539582
0.9962505056100273
0.9988270817513891
0.8927591481270573
0.9877520826695486
0.9967473076387066
0.9197674531040216
0.9397654702626934
0.9752504053908145
0.3817223882203358
0.9374895101800429
0.9902005595134971
0.1444698709499438
0.990052293722652
0.771764622566167
0.9998503729761886
0.867688355196568
0.8410252570689303
0.8289075589145213
0.3853624905155776
0.8317501686366858
0.38900960243186344
0.7592968711902603
0.34462203732568
0.9803865913167066
0.8382965055285203
0.9956860273542547
0.9805076587881583
0.8415620294359485
0.9808460448834888
0.9777345747889364
0.9418413017791227
0.9951060162501577
0.10595960771890511
0.9938707307640138
0.9232233795658709
0.8701270486368902
0.4340566729234173
0.8547891824033124
0.9464616080573571
0.9649672167252695
0.9986259155362747
0.9902477455931368
0.838642391814249
0.0
0.9682423049354842
0.16928418024591485
0.5951038419185373
0.9897799414818795
0.9524468052785331
0.9999132026571
0.9815851507690984
0.8642764933100727
0.901119169831559
0.4786214553996131
0.5372554803852974
0.9839918578105517
0.9019866781834815
0.9706471896638177
0.07815674566302933
0.9825421070037873
0.9989617501307383
0.6849255226679055
0.9942557163366069
0.8127738623526805
-0.6389799316938873
0.5514746199242992
0.9121913713138453
0.0
0.9954137360934777
0.9652339369824496
0.9657310670563393
0.9807688278568225
0.6836030488043596
0.37392914908817565
0.9994793594379167
0.9977886248232748
0.9083072027706192
0.8777134675150942
0.7877706435994069
0.9998402320903872
0.996559216083452
0.9617802870614393
0.8823071673723488
0.9990630362441513
0.6605563789254962
0.7017612029810288
0.2833010100451361
0.7426553310367617
0.5461028088919346
0.5139888424806422
0.9525165411014155
0.9804382911377827
0.41118714823435276
0.32263636763156756
0.9333677302978902
0.43892218604560185
0.9539661322943644
0.9900004391367415
0.9627539218608748
-0.36832023394931124
0.5874482805662822
0.873525647182389
0.9881926569704503
0.9542981858049472
0.3780697438085696
0.9095620102215489
0.9773008097105335
0.5935890243345143
0.9947211703288014
0.758948513769668
0.9998702884445029
0.9772580729960668
0.9067607933694816
0.9063872809824708
0.9989318393905895
0.9539767841981951
0.9682406520018035
0.9705801044737498
0.9943261246872944
0.7839567921038472
0.930360007854433
0.4603800210371257
0.9925903416022119
0.9410431134789998
0.9848958568021405
0.3572047922527113
0.6747210146894429
0.9531118864470599
0.9991125929751904
0.9001698406831604
0.9982558659103262
0.9592082508383414
0.9094047455276589
0.985293419982342
0.9682532713518563
0.9993108012127103
0.9972093456080393
0.9479081743609709
0.9305964320857374
0.8717946749772904
0.24816819024295378
0.9122737887446476
0.9786314950828112
-0.43783298725879716
0.9992979226015702
0.9047079260573249
0.9907299931875604
0.9727085394743044
0.9993979997215413
0.9968485615960027
0.9518975915156889
0.9196297006748839
0.9980552159602787
0.9698682123982538
0.9967676161968532
0.9939869782597397
0.906180587042728
-0.6019786589368241
0.9999406143202182
0.997413329937531
0.9992188082331063
0.8988640200811394
0.8915754354132704
0.6087148674153426
0.9165970635004963
0.9772300135240413
0.999552964565271
0.9390908398478418
0.9196078187371409
0.5295766595463647
0.5504364237430923
0.747425784809383
0.7447055445834306
0.9502522043373691
0.9645334044544133
0.989673284787365
0.40093930024627633
0.9876993173113284
0.5979735937052445
0.8777892061766255
-0.6511217746020066
0.3471582148887219
0.8425714025305682
0.8511937185219418
0.9610703866889224
0.97522410569607
0.9928832305197485
0.9953859407886211
0.997707076027396
0.8457239363454574
0.9657481187315972
0.9907059597281738
0.9504797453593493
0.8967179928344662
0.9990249829511955
0.9632782723555757
0.941626323732403
0.49728992722444165


==> plots_data/transport_efficiency/L0_k10.csv <==
r,CCA,Transport,Efficiency
1,0.0,-0.003,-7.296
101,0.039,0.008,0.213
201,0.07,0.031,0.448
301,0.091,0.054,0.594
401,0.105,0.07,0.668
501,0.114,0.08,0.695
601,0.122,0.086,0.707
701,0.128,0.091,0.712
801,0.132,0.094,0.713
901,0.136,0.097,0.712
1001,0.139,0.099,0.711
1101,0.141,0.1,0.709
1201,0.143,0.101,0.707
1301,0.145,0.102,0.706
1401,0.146,0.103,0.705
1501,0.147,0.103,0.704
1601,0.147,0.104,0.703
1701,0.148,0.104,0.702
1801,0.148,0.104,0.702
1901,0.148,0.104,0.702
2001,0.149,0.104,0.703
2101,0.149,0.104,0.703
2201,0.149,0.105,0.703
2304,0.149,0.105,0.703


==> plots_data/transport_efficiency/L3_k7.csv <==
r,CCA,Transport,Efficiency
1,0.0,-0.003,-7.639
101,0.042,-0.003,-0.081
201,0.08,0.013,0.168
301,0.111,0.035,0.316
401,0.135,0.062,0.457
501,0.153,0.09,0.588
601,0.168,0.11,0.659
701,0.179,0.125,0.699
801,0.189,0.136,0.724
901,0.196,0.145,0.74
1001,0.203,0.152,0.752
1101,0.208,0.158,0.762
1201,0.212,0.163,0.769
1301,0.215,0.166,0.774
1401,0.217,0.169,0.779
1501,0.219,0.172,0.782
1601,0.221,0.173,0.786
1701,0.222,0.175,0.788
1801,0.223,0.176,0.791
1901,0.223,0.177,0.793
2001,0.223,0.177,0.794
2101,0.224,0.178,0.796
2201,0.224,0.178,0.797
2304,0.224,0.178,0.797


==> plots_data/transport_efficiency/L6_k4.csv <==
r,CCA,Transport,Efficiency
1,0.0,-0.005,-12.62
101,0.043,-0.042,-0.967
201,0.085,-0.03,-0.351
301,0.124,-0.013,-0.107
401,0.159,0.006,0.04
501,0.189,0.031,0.162
601,0.216,0.06,0.278
701,0.24,0.099,0.412
801,0.261,0.138,0.531
901,0.279,0.17,0.608
1001,0.296,0.196,0.663
1101,0.31,0.218,0.704
1201,0.322,0.238,0.737
1301,0.333,0.254,0.761
1401,0.342,0.268,0.783
1501,0.35,0.281,0.802
1601,0.356,0.291,0.819
1701,0.36,0.301,0.834
1801,0.364,0.308,0.845
1901,0.367,0.314,0.858
2001,0.368,0.319,0.867
2101,0.369,0.323,0.875
2201,0.37,0.326,0.883
2304,0.37,0.328,0.887


==> plots_data/transport_efficiency/L9_k1.csv <==
r,CCA,Trasport,Efficiency
1,0.0,-0.051,-118.635
101,0.044,-0.089,-2.053
201,0.086,-0.089,-1.034
301,0.128,-0.082,-0.637
401,0.17,-0.071,-0.418
501,0.211,-0.058,-0.273
601,0.252,-0.039,-0.156
701,0.292,-0.017,-0.059
801,0.332,0.005,0.016
901,0.371,0.033,0.089
1001,0.409,0.065,0.158
1101,0.446,0.099,0.222
1201,0.483,0.144,0.298
1301,0.518,0.195,0.376
1401,0.553,0.249,0.451
1501,0.586,0.303,0.518
1601,0.618,0.358,0.579
1701,0.649,0.412,0.635
1801,0.678,0.464,0.685
1901,0.706,0.516,0.732
2001,0.731,0.568,0.777
2101,0.754,0.617,0.818
2201,0.774,0.662,0.855
2304,0.79,0.781,0.989

